Fast Metric Learning For Deep Neural Networks

Similarity metrics are a core component of many information retrieval and machine learning systems. In this work we propose a method capable of learning a similarity metric from data equipped with a binary relation. By considering only the similarity constraints, and initially ignoring the features, we are able to learn target vectors for each instance using one of several appropriately designed loss functions. A regression model can then be constructed that maps novel feature vectors to the same target vector space, resulting in a feature extractor that computes vectors for which a predefined metric is a meaningful measure of similarity. We present results on both multiclass and multi-label classification datasets that demonstrate considerably faster convergence, as well as higher accuracy on the majority of the intrinsic evaluation tasks and all extrinsic evaluation tasks.

==> results/cifar10-fml-contrastive-test.csv <==
0.703548
0.746666
0.782612
0.799724
0.821344
0.83797
0.851537
0.855131
0.870518
0.875023
0.882382
0.88391
0.87498
0.880452
0.888638
0.887496
0.891183
0.892769
0.89521
0.888751
0.896799
0.897382
0.892905
0.898243
0.903136
0.896554
0.90013
0.896309
0.896306
0.89839
0.902299
0.897661
0.896961
0.901894
0.89541
0.899641
0.903856
0.904885
0.903307
0.902771
0.895906
0.901711
0.903586
0.902208
0.898589
0.906586
0.905719
0.905134
0.905519
0.904176
0.903967
0.905991
0.904544
0.899847
0.894819
0.905464
0.902235
0.900283
0.901075
0.900006
0.901757
0.90098
0.903093
0.905686
0.906265
0.902353
0.903824
0.905876
0.900204
0.901467
0.899254
0.903012
0.903199
0.898835
0.901261
0.897917
0.900761
0.89493
0.899789
0.897091
0.897929
0.89879
0.898218
0.895907
0.896708
0.898891
0.899602
0.898061
0.899101
0.90277
0.897859
0.90027
0.895859
0.899668
0.898735
0.896942
0.896889
0.899518
0.900353
0.902227
0.901374
0.893349
0.900732
0.899118
0.892136
0.894128
0.900013
0.898277
0.897503
0.898517
0.896668
0.897109
0.896767
0.890642
0.89527
0.88699
0.894481
0.897875
0.896248
0.893949
0.898349
0.895333
0.89584
0.90002
0.893339
0.894748
0.896295
0.897213
0.898922
0.896799
0.893089
0.892402
0.898568
0.890708
0.899324
0.894833
0.89406
0.895921
0.895288
0.89472
0.893511
0.899486
0.895668
0.898563
0.895738
0.890307
0.893882
0.894261
0.896504
0.890655
0.891125
0.893294
0.896207
0.89191
0.897298
0.888945
0.889482
0.890264
0.89026
0.896551
0.890348
0.887993
0.894711
0.891488
0.892996
0.889171
0.889453
0.897613
0.894712
0.890721
0.89424
0.889276
0.890336
0.889803
0.895183
0.892804
0.892679
0.894387
0.892326
0.894576
0.895398
0.89507
0.895038
0.894627
0.889457
0.890932
0.893228
0.893478
0.89134
0.892092
0.894223
0.89201
0.892471
0.891792
0.890576
0.893637
0.890975
0.88903
0.893719
0.889878
0.895438
0.892637
0.890776
0.894062
0.890784
0.89021
0.890324
0.888895
0.890566
0.887401
0.888987
0.895847
0.888785
0.895851
0.89558
0.894165
0.893945
0.892012
0.886519
0.890231
0.895276
0.892711
0.891365
0.892119
0.892095
0.894745
0.883643
0.891537
0.891613
0.891727
0.888452
0.889
0.891059
0.888824
0.894362
0.890165
0.884461
0.889806
0.892132
0.892869
0.88775
0.8856
0.889961
0.88939
0.891135
0.889943
0.889371
0.891815
0.893062
0.889621
0.888269
0.893426
0.892442
0.891015
0.890426
0.887175
0.886331
0.891807
0.886658
0.891747
0.889302
0.885033
0.886988
0.891746
0.884943
0.887829
0.888348
0.888462
0.886922
0.887919
0.888449
0.888949
0.890749
0.889995
0.885767
0.890693
0.883435
0.889641
0.883743
0.886065
0.891916
0.887087
0.886565
0.885684
0.883466
0.88661
0.889351
0.894144
0.888734
0.887638
0.890198
0.891366
0.884726
0.889828
0.886802
0.887531
0.889739
0.889083
0.890048
0.887462


==> results/cifar10-fml-contrastive-train.csv <==
7.69
7.641
7.68
7.724
7.692
7.694
8.245
8.326
8.058
7.97
7.897
7.902
7.805
7.803
7.839
7.804
7.802
7.84
7.801
7.802
7.822
7.758
7.756
7.797
7.758
7.756
7.793
7.757
7.759
7.747
7.69
7.687
7.725
7.688
7.689
7.724
7.691
7.687
7.727
7.689
7.724
7.685
7.686
7.724
7.684
7.687
7.726
7.688
7.686
7.724
7.69
7.689
7.724
7.688
7.69
7.725
7.689
7.686
7.724
7.687
7.687
7.724
7.688
7.688
7.723
7.688
7.688
7.723
7.686
7.723
7.688
7.686
7.724
7.688
7.687
7.724
7.687
7.69
7.722
7.684
7.686
7.723
7.687
7.686
7.724
7.688
7.687
7.721
7.685
7.685
7.724
7.686
7.687
7.727
7.683
7.723
7.687
7.687
7.723
7.687
7.688
7.725
7.688
7.686
7.724
7.687
7.687
7.723
7.688
7.689
7.722
7.685
7.687
7.724
7.687
7.686
7.728
7.688
7.688
7.723
7.688
7.686
7.722
7.687
7.726
7.689
7.688
7.722
7.687
7.689
7.726
7.687
7.685
7.724
7.687
7.686
7.722
7.684
7.685
7.724
7.686
7.687
7.723
7.686
7.686
7.721
7.686
7.689
7.722
7.687
7.687
7.723
7.687
7.721
7.685
7.686
7.72
7.687
7.686
7.721
7.688
7.688
7.724
7.686
7.685
7.722
7.685
7.687
7.72
7.687
7.688
7.72
7.688
7.685
7.722
7.685
7.682
7.723
7.686
7.723
7.686
7.688
7.721
7.688
7.688
7.722
7.689
7.684
7.722
7.685
7.686
7.725
7.688
7.686
7.724
7.685
7.688
7.722
7.686
7.684
7.723
7.686
7.687
7.723
7.684
7.686
7.72
7.688
7.723
7.688
7.688
7.724
7.687
7.686
7.723
7.686
7.686
7.723
7.69
7.687
7.723
7.686
7.686
7.721
7.685
7.688
7.722
7.684
7.688
7.722
7.686
7.686
7.721
7.688
7.687
7.719
7.686
7.72
7.686
7.686
7.723
7.688
7.688
7.724
7.684
7.683
7.723
7.684
7.686
7.724
7.686
7.685
7.723
7.687
7.685
7.721
7.687
7.686
7.723
7.685
7.687
7.722
7.686
7.687
7.724
7.688
7.723
7.685
7.686
7.724
7.685
7.683
7.724
7.688
7.684
7.723
7.686
7.687
7.721
7.687
7.688
7.723
7.683
7.688
7.722
7.686
7.687
7.721
7.685
7.685
7.723
7.686
7.723
7.686
7.686
7.721
7.689
7.683
7.722
7.686


==> results/cifar10-fml-contrastive.csv <==
time,auroc
7.69,0.703548
15.331,0.746666
23.011,0.782612
30.735,0.799724
38.427,0.821344
46.121,0.83797
54.366,0.851537
62.692,0.855131
70.75,0.870518
78.72,0.875023
86.617,0.882382
94.519,0.88391
102.324,0.87498
110.127,0.880452
117.966,0.888638
125.77,0.887496
133.572,0.891183
141.412,0.892769
149.213,0.89521
157.015,0.888751
164.837,0.896799
172.595,0.897382
180.351,0.892905
188.148,0.898243
195.906,0.903136
203.662,0.896554
211.455,0.90013
219.212,0.896309
226.971,0.896306
234.718,0.89839
242.408,0.902299
250.095,0.897661
257.82,0.896961
265.508,0.901894
273.197,0.89541
280.921,0.899641
288.612,0.903856
296.299,0.904885
304.026,0.903307
311.715,0.902771
319.439,0.895906
327.124,0.901711
334.81,0.903586
342.534,0.902208
350.218,0.898589
357.905,0.906586
365.631,0.905719
373.319,0.905134
381.005,0.905519
388.729,0.904176
396.419,0.903967
404.108,0.905991
411.832,0.904544
419.52,0.899847
427.21,0.894819
434.935,0.905464
442.624,0.902235
450.31,0.900283
458.034,0.901075
465.721,0.900006
473.408,0.901757
481.132,0.90098
488.82,0.903093
496.508,0.905686
504.231,0.906265
511.919,0.902353
519.607,0.903824
527.33,0.905876
535.016,0.900204
542.739,0.901467
550.427,0.899254
558.113,0.903012
565.837,0.903199
573.525,0.898835
581.212,0.901261
588.936,0.897917
596.623,0.900761
604.313,0.89493
612.035,0.899789
619.719,0.897091
627.405,0.897929
635.128,0.89879
642.815,0.898218
650.501,0.895907
658.225,0.896708
665.913,0.898891
673.6,0.899602
681.321,0.898061
689.006,0.899101
696.691,0.90277
704.415,0.897859
712.101,0.90027
719.788,0.895859
727.515,0.899668
735.198,0.898735
742.921,0.896942
750.608,0.896889
758.295,0.899518
766.018,0.900353
773.705,0.902227
781.393,0.901374
789.118,0.893349
796.806,0.900732
804.492,0.899118
812.216,0.892136
819.903,0.894128
827.59,0.900013
835.313,0.898277
843.001,0.897503
850.69,0.898517
858.412,0.896668
866.097,0.897109
873.784,0.896767
881.508,0.890642
889.195,0.89527
896.881,0.88699
904.609,0.894481
912.297,0.897875
919.985,0.896248
927.708,0.893949
935.396,0.898349
943.082,0.895333
950.804,0.89584
958.491,0.90002
966.217,0.893339
973.906,0.894748
981.594,0.896295
989.316,0.897213
997.003,0.898922
1004.69,0.896799
1012.42,0.893089
1020.1,0.892402
1027.79,0.898568
1035.51,0.890708
1043.2,0.899324
1050.89,0.894833
1058.61,0.89406
1066.29,0.895921
1073.98,0.895288
1081.7,0.89472
1089.39,0.893511
1097.07,0.899486
1104.8,0.895668
1112.48,0.898563
1120.17,0.895738
1127.89,0.890307
1135.58,0.893882
1143.27,0.894261
1150.99,0.896504
1158.67,0.890655
1166.36,0.891125
1174.08,0.893294
1181.77,0.896207
1189.49,0.89191
1197.18,0.897298
1204.86,0.888945
1212.58,0.889482
1220.27,0.890264
1227.96,0.89026
1235.68,0.896551
1243.37,0.890348
1251.05,0.887993
1258.78,0.894711
1266.46,0.891488
1274.15,0.892996
1281.87,0.889171
1289.56,0.889453
1297.24,0.897613
1304.96,0.894712
1312.65,0.890721
1320.34,0.89424
1328.06,0.889276
1335.75,0.890336
1343.43,0.889803
1351.15,0.895183
1358.84,0.892804
1366.52,0.892679
1374.24,0.894387
1381.93,0.892326
1389.65,0.894576
1397.34,0.895398
1405.03,0.89507
1412.75,0.895038
1420.43,0.894627
1428.12,0.889457
1435.84,0.890932
1443.53,0.893228
1451.22,0.893478
1458.94,0.89134
1466.62,0.892092
1474.31,0.894223
1482.04,0.89201
1489.72,0.892471
1497.41,0.891792
1505.13,0.890576
1512.82,0.893637
1520.51,0.890975
1528.23,0.88903
1535.91,0.893719
1543.6,0.889878
1551.32,0.895438
1559.01,0.892637
1566.69,0.890776
1574.42,0.894062
1582.1,0.890784
1589.79,0.89021
1597.51,0.890324
1605.2,0.888895
1612.92,0.890566
1620.61,0.887401
1628.29,0.888987
1636.02,0.895847
1643.71,0.888785
1651.39,0.895851
1659.11,0.89558
1666.8,0.894165
1674.49,0.893945
1682.21,0.892012
1689.9,0.886519
1697.59,0.890231
1705.31,0.895276
1713,0.892711
1720.68,0.891365
1728.4,0.892119
1736.09,0.892095
1743.78,0.894745
1751.5,0.883643
1759.18,0.891537
1766.87,0.891613
1774.59,0.891727
1782.28,0.888452
1789.96,0.889
1797.68,0.891059
1805.37,0.888824
1813.06,0.894362
1820.78,0.890165
1828.46,0.884461
1836.18,0.889806
1843.87,0.892132
1851.56,0.892869
1859.28,0.88775
1866.97,0.8856
1874.66,0.889961
1882.38,0.88939
1890.06,0.891135
1897.75,0.889943
1905.47,0.889371
1913.15,0.891815
1920.84,0.893062
1928.56,0.889621
1936.25,0.888269
1943.93,0.893426
1951.66,0.892442
1959.34,0.891015
1967.03,0.890426
1974.75,0.887175
1982.44,0.886331
1990.12,0.891807
1997.85,0.886658
2005.53,0.891747
2013.22,0.889302
2020.94,0.885033
2028.63,0.886988
2036.31,0.891746
2044.04,0.884943
2051.73,0.887829
2059.45,0.888348
2067.13,0.888462
2074.82,0.886922
2082.54,0.887919
2090.23,0.888449
2097.91,0.888949
2105.64,0.890749
2113.32,0.889995
2121.01,0.885767
2128.73,0.890693
2136.42,0.883435
2144.1,0.889641
2151.82,0.883743
2159.51,0.886065
2167.2,0.891916
2174.92,0.887087
2182.61,0.886565
2190.29,0.885684
2198.02,0.883466
2205.7,0.88661
2213.39,0.889351
2221.11,0.894144
2228.79,0.888734
2236.48,0.887638
2244.2,0.890198
2251.89,0.891366
2259.61,0.884726
2267.3,0.889828
2274.98,0.886802
2282.7,0.887531
2290.39,0.889739
2298.08,0.889083
2305.8,0.890048
2313.48,0.887462


==> results/cifar10-fml-mf-test.csv <==
0.768627
0.830797
0.863104
0.877052
0.891803
0.896893
0.907376
0.911933
0.916036
0.916493
0.919037
0.918082
0.923173
0.922688
0.927416
0.924154
0.923402
0.923468
0.927294
0.919804
0.923484
0.927119
0.928022
0.926145
0.922098
0.930804
0.924316
0.927584
0.928166
0.924253
0.92894
0.927475
0.927435
0.923633
0.930514
0.929292
0.931786
0.928675
0.923874
0.928941
0.925784
0.922742
0.92766
0.92722
0.927735
0.929185
0.927667
0.926461
0.925026
0.927423
0.926006
0.924272
0.927452
0.919329
0.925125
0.92532
0.928483
0.927958
0.922415
0.923544
0.922629
0.922623
0.923894
0.916969
0.920386
0.918753
0.916899
0.917474
0.915342
0.920955
0.923447
0.919362
0.920782
0.920643
0.91929
0.919065
0.922793
0.920538
0.919462
0.917761
0.914986
0.920515
0.923343
0.921427
0.917881
0.917425
0.919
0.918668
0.920511
0.921843
0.917512
0.920693
0.919047
0.919086
0.917215
0.915494
0.919584
0.915541
0.921749
0.912032
0.918739
0.918096
0.911491
0.912342
0.912217
0.920465
0.915362
0.920357
0.918323
0.912482
0.91387
0.91523
0.910084
0.914267
0.915642
0.915961
0.91588
0.912856
0.914956
0.911233
0.91797
0.90998
0.909379
0.909346
0.908511
0.911233
0.916134
0.917168
0.909181
0.914222
0.909045
0.909629
0.910951
0.912403
0.915498
0.909713
0.916215
0.910294
0.914496
0.914308
0.908276
0.911004
0.912177
0.911321
0.908278
0.909872
0.910949
0.91403
0.914436
0.910885
0.912648
0.913002
0.911625
0.911055
0.916006
0.912541
0.913089
0.907067
0.90934
0.909982
0.910227
0.903604
0.908934
0.912913
0.907378
0.908384
0.910341
0.907751
0.912951
0.91166
0.911627
0.910146
0.910517
0.908577
0.914079
0.911582
0.909813
0.908977
0.906758
0.903028
0.901946
0.905295
0.908706
0.909561
0.906709
0.9058
0.90453
0.902855
0.901606
0.91043
0.901487
0.910232
0.900353
0.910514
0.906976
0.907245
0.909828
0.906533
0.908092
0.906625
0.906376
0.908959
0.901879
0.910501
0.90905
0.905849
0.904458
0.905105
0.905612
0.90936
0.907001
0.90797
0.906097
0.904979
0.909704
0.901008
0.905115
0.906436
0.90259
0.904733
0.908182
0.903427
0.897738
0.903392
0.899155
0.906697
0.900831
0.896568
0.902073
0.896124
0.904549
0.89625
0.900457
0.901184
0.90572
0.905069
0.90492
0.89892
0.899912
0.897099
0.906844
0.904369
0.903211
0.903217
0.903754
0.902417
0.897307
0.903734
0.906268
0.90518
0.901176
0.902122
0.903478
0.905287
0.902794
0.898048
0.89957
0.899203
0.899733
0.902797
0.90299
0.903654
0.903208
0.904012
0.902763
0.901798
0.899997
0.904271
0.900301
0.90302
0.901531
0.901425
0.904274
0.898605
0.905127
0.899144
0.906518
0.901496
0.904901
0.900809
0.902552
0.904981
0.904332
0.90276
0.903739
0.900604
0.902969
0.901987
0.903095
0.902998
0.902318
0.901318
0.900106
0.898559
0.901598
0.90005
0.903002
0.904731
0.894856
0.900221


==> results/cifar10-fml-mf-train.csv <==
7.698
7.645
7.683
7.729
7.694
7.698
8.044
8.279
7.951
7.929
7.887
7.923
7.81
7.812
7.851
7.777
7.765
7.804
7.763
7.761
7.799
7.762
7.762
7.795
7.759
7.758
7.742
7.692
7.69
7.729
7.689
7.689
7.729
7.692
7.69
7.726
7.69
7.692
7.727
7.689
7.728
7.689
7.688
7.725
7.69
7.693
7.728
7.688
7.688
7.726
7.687
7.688
7.727
7.692
7.687
7.723
7.688
7.689
7.725
7.689
7.69
7.729
7.69
7.689
7.727
7.688
7.688
7.729
7.688
7.729
7.69
7.688
7.727
7.689
7.689
7.727
7.693
7.69
7.723
7.687
7.689
7.729
7.688
7.688
7.729
7.689
7.689
7.727
7.689
7.689
7.729
7.69
7.687
7.726
7.685
7.73
7.688
7.685
7.726
7.686
7.688
7.725
7.69
7.689
7.726
7.688
7.688
7.726
7.689
7.688
7.727
7.688
7.689
7.727
7.686
7.691
7.726
7.687
7.689
7.725
7.688
7.688
7.725
7.689
7.725
7.687
7.688
7.725
7.688
7.689
7.724
7.688
7.689
7.727
7.689
7.689
7.727
7.689
7.69
7.729
7.688
7.688
7.726
7.688
7.688
7.726
7.691
7.685
7.728
7.687
7.69
7.724
7.688
7.727
7.69
7.687
7.727
7.688
7.688
7.726
7.687
7.688
7.726
7.687
7.688
7.727
7.689
7.688
7.728
7.688
7.689
7.729
7.688
7.687
7.727
7.687
7.688
7.723
7.688
7.725
7.688
7.689
7.725
7.687
7.687
7.73
7.686
7.686
7.726
7.689
7.689
7.728
7.689
7.69
7.726
7.689
7.69
7.727
7.69
7.689
7.725
7.69
7.687
7.725
7.687
7.689
7.729
7.688
7.727
7.69
7.688
7.726
7.69
7.688
7.726
7.689
7.687
7.724
7.688
7.689
7.726
7.688
7.69
7.726
7.691
7.686
7.727
7.689
7.689
7.728
7.689
7.687
7.729
7.688
7.69
7.726
7.688
7.726
7.69
7.689
7.726
7.691
7.688
7.723
7.687
7.687
7.726
7.688
7.688
7.726
7.69
7.69
7.728
7.687
7.688
7.728
7.687
7.69
7.726
7.688
7.688
7.728
7.688
7.69
7.727
7.687
7.728
7.688
7.687
7.726
7.689
7.689
7.727
7.689
7.688
7.727
7.689
7.69
7.729
7.694
7.689
7.728
7.69
7.69
7.728
7.687
7.689
7.727
7.688
7.687
7.729
7.69
7.726
7.689
7.692
7.728
7.69
7.689
7.725
7.689


==> results/cifar10-fml-mf.csv <==
time,auroc
7.698,0.768627
15.343,0.830797
23.026,0.863104
30.755,0.877052
38.449,0.891803
46.147,0.896893
54.191,0.907376
62.47,0.911933
70.421,0.916036
78.35,0.916493
86.237,0.919037
94.16,0.918082
101.97,0.923173
109.782,0.922688
117.633,0.927416
125.41,0.924154
133.175,0.923402
140.979,0.923468
148.742,0.927294
156.503,0.919804
164.302,0.923484
172.064,0.927119
179.826,0.928022
187.621,0.926145
195.38,0.922098
203.138,0.930804
210.88,0.924316
218.572,0.927584
226.262,0.928166
233.991,0.924253
241.68,0.92894
249.369,0.927475
257.098,0.927435
264.79,0.923633
272.48,0.930514
280.206,0.929292
287.896,0.931786
295.588,0.928675
303.315,0.923874
311.004,0.928941
318.732,0.925784
326.421,0.922742
334.109,0.92766
341.834,0.92722
349.524,0.927735
357.217,0.929185
364.945,0.927667
372.633,0.926461
380.321,0.925026
388.047,0.927423
395.734,0.926006
403.422,0.924272
411.149,0.927452
418.841,0.919329
426.528,0.925125
434.251,0.92532
441.939,0.928483
449.628,0.927958
457.353,0.922415
465.042,0.923544
472.732,0.922629
480.461,0.922623
488.151,0.923894
495.84,0.916969
503.567,0.920386
511.255,0.918753
518.943,0.916899
526.672,0.917474
534.36,0.915342
542.089,0.920955
549.779,0.923447
557.467,0.919362
565.194,0.920782
572.883,0.920643
580.572,0.91929
588.299,0.919065
595.992,0.922793
603.682,0.920538
611.405,0.919462
619.092,0.917761
626.781,0.914986
634.51,0.920515
642.198,0.923343
649.886,0.921427
657.615,0.917881
665.304,0.917425
672.993,0.919
680.72,0.918668
688.409,0.920511
696.098,0.921843
703.827,0.917512
711.517,0.920693
719.204,0.919047
726.93,0.919086
734.615,0.917215
742.345,0.915494
750.033,0.919584
757.718,0.915541
765.444,0.921749
773.13,0.912032
780.818,0.918739
788.543,0.918096
796.233,0.911491
803.922,0.912342
811.648,0.912217
819.336,0.920465
827.024,0.915362
834.75,0.920357
842.439,0.918323
850.127,0.912482
857.854,0.91387
865.542,0.91523
873.231,0.910084
880.958,0.914267
888.644,0.915642
896.335,0.915961
904.061,0.91588
911.748,0.912856
919.437,0.914956
927.162,0.911233
934.85,0.91797
942.538,0.90998
950.263,0.909379
957.952,0.909346
965.677,0.908511
973.364,0.911233
981.052,0.916134
988.777,0.917168
996.465,0.909181
1004.15,0.914222
1011.88,0.909045
1019.57,0.909629
1027.25,0.910951
1034.98,0.912403
1042.67,0.915498
1050.36,0.909713
1058.09,0.916215
1065.78,0.910294
1073.47,0.914496
1081.2,0.914308
1088.88,0.908276
1096.57,0.911004
1104.3,0.912177
1111.99,0.911321
1119.67,0.908278
1127.4,0.909872
1135.09,0.910949
1142.78,0.91403
1150.5,0.914436
1158.19,0.910885
1165.88,0.912648
1173.6,0.913002
1181.29,0.911625
1189.02,0.911055
1196.71,0.916006
1204.4,0.912541
1212.12,0.913089
1219.81,0.907067
1227.5,0.90934
1235.23,0.909982
1242.91,0.910227
1250.6,0.903604
1258.33,0.908934
1266.01,0.912913
1273.7,0.907378
1281.43,0.908384
1289.12,0.910341
1296.81,0.907751
1304.53,0.912951
1312.22,0.91166
1319.91,0.911627
1327.64,0.910146
1335.33,0.910517
1343.01,0.908577
1350.74,0.914079
1358.43,0.911582
1366.12,0.909813
1373.84,0.908977
1381.53,0.906758
1389.25,0.903028
1396.94,0.901946
1404.63,0.905295
1412.35,0.908706
1420.04,0.909561
1427.73,0.906709
1435.46,0.9058
1443.14,0.90453
1450.83,0.902855
1458.56,0.901606
1466.25,0.91043
1473.93,0.901487
1481.66,0.910232
1489.35,0.900353
1497.04,0.910514
1504.77,0.906976
1512.46,0.907245
1520.15,0.909828
1527.87,0.906533
1535.56,0.908092
1543.25,0.906625
1550.98,0.906376
1558.67,0.908959
1566.35,0.901879
1574.08,0.910501
1581.77,0.90905
1589.46,0.905849
1597.18,0.904458
1604.87,0.905105
1612.6,0.905612
1620.29,0.90936
1627.98,0.907001
1635.7,0.90797
1643.39,0.906097
1651.08,0.904979
1658.81,0.909704
1666.5,0.901008
1674.18,0.905115
1681.91,0.906436
1689.6,0.90259
1697.28,0.904733
1705.01,0.908182
1712.7,0.903427
1720.39,0.897738
1728.11,0.903392
1735.81,0.899155
1743.49,0.906697
1751.22,0.900831
1758.91,0.896568
1766.6,0.902073
1774.32,0.896124
1782.01,0.904549
1789.7,0.89625
1797.43,0.900457
1805.12,0.901184
1812.81,0.90572
1820.53,0.905069
1828.22,0.90492
1835.95,0.89892
1843.64,0.899912
1851.33,0.897099
1859.05,0.906844
1866.74,0.904369
1874.43,0.903211
1882.15,0.903217
1889.84,0.903754
1897.53,0.902417
1905.25,0.897307
1912.94,0.903734
1920.63,0.906268
1928.36,0.90518
1936.05,0.901176
1943.74,0.902122
1951.46,0.903478
1959.15,0.905287
1966.84,0.902794
1974.57,0.898048
1982.25,0.89957
1989.94,0.899203
1997.67,0.899733
2005.36,0.902797
2013.05,0.90299
2020.77,0.903654
2028.46,0.903208
2036.15,0.904012
2043.88,0.902763
2051.57,0.901798
2059.29,0.899997
2066.98,0.904271
2074.67,0.900301
2082.4,0.90302
2090.08,0.901531
2097.77,0.901425
2105.5,0.904274
2113.19,0.898605
2120.88,0.905127
2128.6,0.899144
2136.29,0.906518
2143.98,0.901496
2151.71,0.904901
2159.41,0.900809
2167.1,0.902552
2174.82,0.904981
2182.51,0.904332
2190.2,0.90276
2197.93,0.903739
2205.62,0.900604
2213.31,0.902969
2221.03,0.901987
2228.72,0.903095
2236.41,0.902998
2244.14,0.902318
2251.83,0.901318
2259.55,0.900106
2267.24,0.898559
2274.94,0.901598
2282.66,0.90005
2290.35,0.903002
2298.04,0.904731
2305.77,0.894856
2313.46,0.900221


==> results/cifar10-siamese-contrastive-test.csv <==
0.542235
0.681044
0.712771
0.712122
0.716733
0.724588
0.74603
0.746314
0.768882
0.773161
0.782681
0.795254
0.808359
0.818662
0.824499
0.831241
0.836557
0.839518
0.846063
0.846774
0.843276
0.848348
0.852587
0.852607
0.857127
0.857466
0.859118
0.854413
0.861723
0.863299
0.867197
0.868742
0.873977
0.875269
0.8747
0.8768
0.878857
0.879145
0.881114
0.878793
0.882064
0.882475
0.879372
0.882668
0.885879
0.88556
0.882856
0.882662
0.883754
0.884786
0.889974
0.885124
0.89107
0.892214
0.889551
0.894377
0.892568
0.894743
0.894685
0.892711
0.895805
0.892923
0.894131
0.898239
0.896776
0.899288
0.896784
0.894101
0.895512
0.897316
0.902087
0.902092
0.899556
0.899471
0.89961
0.902715
0.904508
0.904107
0.901809
0.90091
0.905787
0.903784
0.906935
0.907677
0.906198
0.905498
0.905633
0.904319
0.905496
0.908175
0.91137
0.90803
0.911535
0.907615
0.910706
0.911384
0.910609
0.909118
0.911898
0.909394
0.910293
0.907906
0.909514
0.910728
0.913793
0.91243
0.912058
0.911811
0.913928
0.90938
0.914318
0.911314
0.90892
0.91426
0.912253
0.9134
0.915269
0.911575
0.915207
0.916425
0.914109
0.915209
0.916834
0.916626
0.915939
0.914655
0.916779
0.913257
0.915302
0.915627
0.914914
0.916979
0.914786
0.914724
0.913942
0.914437
0.915535
0.913606
0.916599
0.916973
0.91637
0.918037
0.918028
0.916436
0.918659
0.918112
0.917274
0.918229
0.915908
0.913969


==> results/cifar10-siamese-contrastive-train.csv <==
13.663
13.651
13.658
14.836
14.472
14.079
14.116
14.072
14.077
14.032
13.969
13.969
13.985
13.86
13.889
13.849
13.847
13.855
13.779
13.771
13.856
13.779
13.775
13.82
13.775
13.777
13.729
13.661
13.74
13.702
13.663
13.699
13.657
13.712
13.759
13.658
13.654
13.7
13.657
13.661
13.737
13.656
13.656
13.702
13.653
13.653
13.699
13.659
13.699
13.655
13.655
13.699
13.659
13.656
13.698
13.656
13.659
13.701
13.655
13.657
13.734
13.663
13.658
13.698
13.656
13.701
13.657
13.654
13.698
13.658
13.658
13.699
13.66
13.658
13.705
13.66
13.654
13.701
13.666
13.659
13.735
13.658
13.701
13.664
13.655
13.702
13.659
13.662
13.699
13.66
13.658
13.703
13.657
13.658
13.697
13.655
13.662
13.699
13.656
13.699
13.7
13.656
13.698
13.66
13.658
13.699
13.654
13.657
13.699
13.662
13.656
13.697
13.654
13.66
13.705
13.655
13.656
13.7
13.665
13.704
13.699
13.658
13.706
13.662
13.659
13.702
13.661
13.662
13.702
13.661
13.66
13.707
13.662
13.659
13.701
13.661
13.701
13.659
13.658
13.703
13.705
13.657
13.701
13.659
13.666
13.704
13.658
13.659
13.707
13.663


==> results/cifar10-siamese-contrastive.csv <==
time,auroc
13.663,0.542235
27.314,0.681044
40.972,0.712771
55.808,0.712122
70.28,0.716733
84.359,0.724588
98.475,0.74603
112.547,0.746314
126.624,0.768882
140.656,0.773161
154.625,0.782681
168.594,0.795254
182.579,0.808359
196.439,0.818662
210.328,0.824499
224.177,0.831241
238.024,0.836557
251.879,0.839518
265.658,0.846063
279.429,0.846774
293.285,0.843276
307.064,0.848348
320.839,0.852587
334.659,0.852607
348.434,0.857127
362.211,0.857466
375.94,0.859118
389.601,0.854413
403.341,0.861723
417.043,0.863299
430.706,0.867197
444.405,0.868742
458.062,0.873977
471.774,0.875269
485.533,0.8747
499.191,0.8768
512.845,0.878857
526.545,0.879145
540.202,0.881114
553.863,0.878793
567.6,0.882064
581.256,0.882475
594.912,0.879372
608.614,0.882668
622.267,0.885879
635.92,0.88556
649.619,0.882856
663.278,0.882662
676.977,0.883754
690.632,0.884786
704.287,0.889974
717.986,0.885124
731.645,0.89107
745.301,0.892214
758.999,0.889551
772.655,0.894377
786.314,0.892568
800.015,0.894743
813.67,0.894685
827.327,0.892711
841.061,0.895805
854.724,0.892923
868.382,0.894131
882.08,0.898239
895.736,0.896776
909.437,0.899288
923.094,0.896784
936.748,0.894101
950.446,0.895512
964.104,0.897316
977.762,0.902087
991.461,0.902092
1005.12,0.899556
1018.78,0.899471
1032.48,0.89961
1046.14,0.902715
1059.8,0.904508
1073.5,0.904107
1087.16,0.901809
1100.82,0.90091
1114.56,0.905787
1128.22,0.903784
1141.92,0.906935
1155.58,0.907677
1169.24,0.906198
1182.94,0.905498
1196.6,0.905633
1210.26,0.904319
1223.96,0.905496
1237.62,0.908175
1251.28,0.91137
1264.98,0.90803
1278.64,0.911535
1292.29,0.907615
1305.99,0.910706
1319.65,0.911384
1333.31,0.910609
1347.01,0.909118
1360.66,0.911898
1374.36,0.909394
1388.06,0.910293
1401.72,0.907906
1415.42,0.909514
1429.08,0.910728
1442.73,0.913793
1456.43,0.91243
1470.09,0.912058
1483.74,0.911811
1497.44,0.913928
1511.11,0.90938
1524.76,0.914318
1538.46,0.911314
1552.11,0.90892
1565.77,0.91426
1579.48,0.912253
1593.13,0.9134
1606.79,0.915269
1620.49,0.911575
1634.15,0.915207
1647.86,0.916425
1661.56,0.914109
1675.21,0.915209
1688.92,0.916834
1702.58,0.916626
1716.24,0.915939
1729.94,0.914655
1743.6,0.916779
1757.27,0.913257
1770.97,0.915302
1784.63,0.915627
1798.29,0.914914
1812,0.916979
1825.66,0.914786
1839.32,0.914724
1853.02,0.913942
1866.68,0.914437
1880.38,0.915535
1894.04,0.913606
1907.7,0.916599
1921.4,0.916973
1935.11,0.91637
1948.76,0.918037
1962.46,0.918028
1976.12,0.916436
1989.79,0.918659
2003.49,0.918112
2017.15,0.917274
2030.81,0.918229
2044.52,0.915908
2058.18,0.913969


==> results/mnist-fml-contrastive-test.csv <==
0.989488
0.993142
0.993104
0.994501
0.995274
0.994018
0.994907
0.99428
0.995346
0.994745
0.995561
0.994776
0.994802
0.995642
0.995227
0.995547
0.995235
0.9951
0.995742
0.995372
0.995462
0.995548
0.995824
0.996353
0.995189
0.996046
0.996095
0.996268
0.995916
0.996295
0.996144
0.994655
0.995992
0.996194
0.99565
0.996032
0.995896
0.995647
0.995695
0.996102
0.995643
0.99593
0.995661
0.996279
0.996088
0.996268
0.996019
0.996151
0.996203
0.99581
0.996177
0.995999
0.996079
0.995509
0.996084
0.996079
0.995678
0.995677
0.995929
0.996191


==> results/mnist-fml-contrastive-train.csv <==
2.434
2.386
2.387
2.417
2.386
2.416
2.386
2.385
2.417
2.385
2.386
2.416
2.386
2.386
2.417
2.385
2.386
2.416
2.385
2.385
2.415
2.385
2.416
2.385
2.391
2.416
2.385
2.385
2.417
2.385
2.386
2.415
2.385
2.385
2.416
2.385
2.386
2.416
2.386
2.416
2.385
2.386
2.416
2.386
2.386
2.416
2.386
2.385
2.417
2.389
2.387
2.417
2.387
2.417
2.387
2.385
2.418
2.387
2.387
2.417


==> results/mnist-fml-contrastive.csv <==
time,auroc
2.434,0.989488
4.82,0.993142
7.207,0.993104
9.624,0.994501
12.01,0.995274
14.426,0.994018
16.812,0.994907
19.197,0.99428
21.614,0.995346
23.999,0.994745
26.385,0.995561
28.801,0.994776
31.187,0.994802
33.573,0.995642
35.99,0.995227
38.375,0.995547
40.761,0.995235
43.177,0.9951
45.562,0.995742
47.947,0.995372
50.362,0.995462
52.747,0.995548
55.163,0.995824
57.548,0.996353
59.939,0.995189
62.355,0.996046
64.74,0.996095
67.125,0.996268
69.542,0.995916
71.927,0.996295
74.313,0.996144
76.728,0.994655
79.113,0.995992
81.498,0.996194
83.914,0.99565
86.299,0.996032
88.685,0.995896
91.101,0.995647
93.487,0.995695
95.903,0.996102
98.288,0.995643
100.674,0.99593
103.09,0.995661
105.476,0.996279
107.862,0.996088
110.278,0.996268
112.664,0.996019
115.049,0.996151
117.466,0.996203
119.855,0.99581
122.242,0.996177
124.659,0.995999
127.046,0.996079
129.463,0.995509
131.85,0.996084
134.235,0.996079
136.653,0.995678
139.04,0.995677
141.427,0.995929
143.844,0.996191


==> results/mnist-fml-mf-test.csv <==
0.992452
0.995239
0.995837
0.996657
0.996226
0.996605
0.995737
0.996726
0.996207
0.996175
0.995822
0.996636
0.995778
0.995838
0.996121
0.996336
0.99631
0.996367
0.996224
0.996213
0.995829
0.995928
0.996557
0.995355
0.99625
0.996013
0.995823
0.996201
0.995956
0.995979
0.996409
0.996514
0.996195
0.995918
0.996267
0.996187
0.995848
0.996304
0.995832
0.995885
0.996733
0.995842
0.995939
0.996117
0.995952
0.995544
0.995951
0.995798
0.995867
0.996068
0.995787
0.995739
0.995977
0.995982
0.995842
0.995806
0.995978
0.99551
0.995872
0.995705


==> results/mnist-fml-mf-train.csv <==
2.431
2.365
2.368
2.396
2.367
2.396
2.367
2.366
2.398
2.365
2.366
2.396
2.367
2.368
2.395
2.363
2.365
2.394
2.364
2.363
2.395
2.363
2.396
2.363
2.365
2.394
2.365
2.364
2.396
2.364
2.364
2.394
2.365
2.363
2.395
2.363
2.365
2.394
2.368
2.395
2.366
2.366
2.412
2.379
2.38
2.41
2.381
2.38
2.412
2.38
2.381
2.41
2.381
2.41
2.381
2.38
2.412
2.38
2.381
2.412


==> results/mnist-fml-mf.csv <==
time,auroc
2.431,0.992452
4.796,0.995239
7.164,0.995837
9.56,0.996657
11.927,0.996226
14.323,0.996605
16.69,0.995737
19.056,0.996726
21.454,0.996207
23.819,0.996175
26.185,0.995822
28.581,0.996636
30.948,0.995778
33.316,0.995838
35.711,0.996121
38.074,0.996336
40.439,0.99631
42.833,0.996367
45.197,0.996224
47.56,0.996213
49.955,0.995829
52.318,0.995928
54.714,0.996557
57.077,0.995355
59.442,0.99625
61.836,0.996013
64.201,0.995823
66.565,0.996201
68.961,0.995956
71.325,0.995979
73.689,0.996409
76.083,0.996514
78.448,0.996195
80.811,0.995918
83.206,0.996267
85.569,0.996187
87.934,0.995848
90.328,0.996304
92.696,0.995832
95.091,0.995885
97.457,0.996733
99.823,0.995842
102.235,0.995939
104.614,0.996117
106.994,0.995952
109.404,0.995544
111.785,0.995951
114.165,0.995798
116.577,0.995867
118.957,0.996068
121.338,0.995787
123.748,0.995739
126.129,0.995977
128.539,0.995982
130.92,0.995842
133.3,0.995806
135.712,0.995978
138.092,0.99551
140.473,0.995872
142.885,0.995705


==> results/mnist-siamese-contrastive-test.csv <==
0.981239
0.98974
0.992317
0.993227
0.994172
0.994262
0.995278
0.995075
0.994345
0.995697
0.995679
0.99602
0.995662
0.996202
0.995685
0.99515
0.995625
0.99637
0.995878
0.996206
0.996057
0.995118
0.995559
0.995118
0.995365
0.995841
0.996146
0.99583
0.995658
0.996375


==> results/mnist-siamese-contrastive-train.csv <==
3.891
3.867
3.832
3.872
3.833
3.83
3.872
3.83
3.829
3.869
3.829
3.87
3.829
3.827
3.869
3.828
3.827
3.869
3.828
3.832
3.919
3.83
3.87
3.828
3.828
3.868
3.828
3.83
3.871
3.828


==> results/mnist-siamese-contrastive.csv <==
time,auroc
3.891,0.981239
7.758,0.98974
11.59,0.992317
15.462,0.993227
19.295,0.994172
23.125,0.994262
26.997,0.995278
30.827,0.995075
34.656,0.994345
38.525,0.995697
42.354,0.995679
46.224,0.99602
50.053,0.995662
53.88,0.996202
57.749,0.995685
61.577,0.99515
65.404,0.995625
69.273,0.99637
73.101,0.995878
76.933,0.996206
80.852,0.996057
84.682,0.995118
88.552,0.995559
92.38,0.995118
96.208,0.995365
100.076,0.995841
103.904,0.996146
107.734,0.99583
111.605,0.995658
115.433,0.996375


==> results/nuswide-fml-contrastive-test.csv <==
0.543394
0.608317
0.619722
0.623966
0.631762
0.631796
0.636985
0.638184
0.643462
0.646994
0.64891
0.651574
0.645743
0.651466
0.646143
0.650643
0.65282
0.654056
0.655232
0.653456
0.657036
0.657403
0.659809
0.65925
0.657037
0.658145
0.658717
0.659519
0.659972
0.657418
0.655094
0.658588
0.660437
0.663358
0.66155
0.659223
0.660416
0.657094
0.66281
0.663853
0.665373
0.664654
0.665581
0.664139
0.660129
0.664364
0.664373
0.66497
0.663215
0.663659
0.66249
0.662659
0.663079
0.663408
0.65922
0.661625
0.666023
0.658626
0.663796
0.662166
0.65889
0.659932
0.663117
0.660216
0.659868
0.660181
0.660212
0.660402
0.657607
0.662716
0.660549
0.659292
0.657827
0.661181
0.660495
0.662884
0.658694
0.661381
0.660056
0.661599
0.658387
0.657604
0.65984
0.658102
0.658095
0.657447
0.658756
0.659266
0.658953
0.652509
0.658681
0.660339
0.659042
0.658512
0.661354
0.659432
0.656318
0.657316
0.657328
0.659242


==> results/nuswide-fml-contrastive-train.csv <==
478.864
475.828
475.304
475.08
475.178
474.594
474.587
474.888
474.307
474.018
474.047
473.972
473.872
473.638
473.778
473.805
474.117
473.182
473.545
476.09
479.708
480.825
481.579
482.051
481.808
481.959
481.763
481.913
482.858
482.506
482.412
482.191
482.16
482.602
483.006
482.572
482.908
482.504
482.579
483.056
482.747
482.824
482.772
482.805
482.891
483.454
482.751
482.923
482.939
483.042
483.764
483.158
483.48
483.511
483.758
483.503
483.763
483.222
483.269
483.83
483.392
483.125
483.398
483.324
483.387
483.371
482.866
483.168
483.558
483.646
483.371
483.248
482.853
483.699
483.38
483.526
481.29
478.043
477.02
476.443
475.681
475.489
475.547
475.509
475.154
475.164
474.618
474.611
474.449
474.189
474.279
473.742
473.427
473.234
473.204
472.926
473.183
473.051
473.706
473.882


==> results/nuswide-fml-contrastive.csv <==
time,auroc
478.864,0.543394
954.692,0.608317
1430,0.619722
1905.08,0.623966
2380.25,0.631762
2854.85,0.631796
3329.43,0.636985
3804.32,0.638184
4278.63,0.643462
4752.65,0.646994
5226.69,0.64891
5700.67,0.651574
6174.54,0.645743
6648.18,0.651466
7121.95,0.646143
7595.76,0.650643
8069.88,0.65282
8543.06,0.654056
9016.6,0.655232
9492.69,0.653456
9972.4,0.657036
10453.2,0.657403
10934.8,0.659809
11416.9,0.65925
11898.7,0.657037
12380.6,0.658145
12862.4,0.658717
13344.3,0.659519
13827.2,0.659972
14309.7,0.657418
14792.1,0.655094
15274.3,0.658588
15756.4,0.660437
16239,0.663358
16722,0.66155
17204.6,0.659223
17687.5,0.660416
18170,0.657094
18652.6,0.66281
19135.7,0.663853
19618.4,0.665373
20101.2,0.664654
20584,0.665581
21066.8,0.664139
21549.7,0.660129
22033.1,0.664364
22515.9,0.664373
22998.8,0.66497
23481.8,0.663215
23964.8,0.663659
24448.6,0.66249
24931.7,0.662659
25415.2,0.663079
25898.7,0.663408
26382.5,0.65922
26866,0.661625
27349.7,0.666023
27833,0.658626
28316.2,0.663796
28800.1,0.662166
29283.5,0.65889
29766.6,0.659932
30250,0.663117
30733.3,0.660216
31216.7,0.659868
31700.1,0.660181
32182.9,0.660212
32666.1,0.660402
33149.6,0.657607
33633.3,0.662716
34116.7,0.660549
34599.9,0.659292
35082.8,0.657827
35566.5,0.661181
36049.8,0.660495
36533.4,0.662884
37014.7,0.658694
37492.7,0.661381
37969.7,0.660056
38446.2,0.661599
38921.8,0.658387
39397.3,0.657604
39872.9,0.65984
40348.4,0.658102
40823.5,0.658095
41298.7,0.657447
41773.3,0.658756
42247.9,0.659266
42722.4,0.658953
43196.6,0.652509
43670.9,0.658681
44144.6,0.660339
44618,0.659042
45091.3,0.658512
45564.5,0.661354
46037.4,0.659432
46510.6,0.656318
46983.6,0.657316
47457.3,0.657328
47931.2,0.659242


==> results/nuswide-fml-mf-test.csv <==
0.568508
0.590598
0.601201
0.615388
0.625981
0.630262
0.636779
0.64111
0.641418
0.644939
0.651571
0.653671
0.651869
0.654975
0.655721
0.656293
0.659463
0.658864
0.655729
0.66403
0.660081
0.660553
0.660508
0.663111
0.661543
0.658317
0.658688
0.657045
0.657039
0.656913
0.652193
0.654598
0.653293
0.657355
0.654079
0.651378
0.652651
0.650435
0.65302
0.648335
0.652363
0.652015
0.648721
0.649156
0.647995
0.647774
0.645118
0.648138
0.646425
0.64378
0.646489
0.649045
0.644956
0.646299
0.645075
0.645779
0.639887
0.643171
0.643459
0.64364
0.643065
0.641136
0.642031
0.639965
0.644512
0.641486
0.640365
0.639527
0.641378
0.641119
0.640755
0.639082
0.642667
0.641691
0.638529
0.641208
0.637967
0.638754
0.63991
0.640709
0.644013
0.64187
0.641171
0.640314
0.638737
0.640228
0.639651
0.642017
0.639716
0.64112
0.640427
0.640172
0.641223
0.641953
0.640434
0.64084
0.641466
0.639534
0.641201


==> results/nuswide-fml-mf-train.csv <==
473.931
474.136
473.696
473.663
473.508
473.77
473.374
475.164
479.092
479.466
480.342
480.246
480.147
479.784
479.99
479.831
480.639
480.556
480.8
480.803
480.51
480.62
480.979
480.241
480.456
481.083
480.345
480.265
480.415
480.25
479.964
480.111
480.057
480.177
478.806
479.471
479.853
479.943
480.463
480.131
479.468
479.806
479.928
480.212
480.013
480.499
480.114
479.827
480.019
479.635
480.59
480.27
480.085
479.946
479.615
479.665
479.925
479.639
478.978
479.123
479.446
479.238
476.832
474.837
475.272
475.152
474.515
474.763
474.462
474.4
473.932
472.887
471.961
471.689
471.852
471.004
471.461
471.248
471.695
470.644
470.502
470.264
470.072
470.342
469.622
470.548
470.274
470.179
470.444
469.81
470.28
470.428
470.642
471.098
471.405
471.618
471.534
471.261
471.197


==> results/nuswide-fml-mf.csv <==
time,auroc
473.931,0.568508
948.067,0.590598
1421.76,0.601201
1895.43,0.615388
2368.93,0.625981
2842.7,0.630262
3316.08,0.636779
3791.24,0.64111
4270.33,0.641418
4749.8,0.644939
5230.14,0.651571
5710.39,0.653671
6190.53,0.651869
6670.32,0.654975
7150.31,0.655721
7630.14,0.656293
8110.78,0.659463
8591.33,0.658864
9072.13,0.655729
9552.94,0.66403
10033.4,0.660081
10514.1,0.660553
10995,0.660508
11475.3,0.663111
11955.7,0.661543
12436.8,0.658317
12917.2,0.658688
13397.4,0.657045
13877.9,0.657039
14358.1,0.656913
14838.1,0.652193
15318.2,0.654598
15798.2,0.653293
16278.4,0.657355
16757.2,0.654079
17236.7,0.651378
17716.5,0.652651
18196.5,0.650435
18676.9,0.65302
19157.1,0.648335
19636.5,0.652363
20116.4,0.652015
20596.3,0.648721
21076.5,0.649156
21556.5,0.647995
22037,0.647774
22517.1,0.645118
22996.9,0.648138
23477,0.646425
23956.6,0.64378
24437.2,0.646489
24917.5,0.649045
25397.5,0.644956
25877.5,0.646299
26357.1,0.645075
26836.8,0.645779
27316.7,0.639887
27796.3,0.643171
28275.3,0.643459
28754.4,0.64364
29233.9,0.643065
29713.1,0.641136
30190,0.642031
30664.8,0.639965
31140.1,0.644512
31615.2,0.641486
32089.7,0.640365
32564.5,0.639527
33039,0.641378
33513.4,0.641119
33987.3,0.640755
34460.2,0.639082
34932.1,0.642667
35403.8,0.641691
35875.7,0.638529
36346.7,0.641208
36818.1,0.637967
37289.4,0.638754
37761.1,0.63991
38231.7,0.640709
38702.2,0.644013
39172.5,0.64187
39642.6,0.641171
40112.9,0.640314
40582.5,0.638737
41053.1,0.640228
41523.3,0.639651
41993.5,0.642017
42464,0.639716
42933.8,0.64112
43404.1,0.640427
43874.5,0.640172
44345.1,0.641223
44816.2,0.641953
45287.6,0.640434
45759.3,0.64084
46230.8,0.641466
46702,0.639534
47173.2,0.641201


==> results/nuswide-siamese-contrastive-test.csv <==
0.544023
0.541921
0.561853
0.561783
0.576689
0.585972
0.591567
0.597557
0.610919
0.60212
0.61585
0.6197
0.617542
0.628379
0.631075
0.622475
0.621049
0.635966
0.629949
0.638804
0.638996
0.645445
0.644713
0.651901
0.647679
0.651263
0.658567
0.655051
0.660314
0.663687
0.658051
0.663162
0.663478
0.66569
0.664821
0.66721
0.663905
0.668933
0.667456
0.672256
0.671175
0.672309
0.673755
0.670757
0.677042
0.674728
0.675959
0.679147
0.67783
0.679598
0.678313
0.682698
0.683183
0.682427
0.681013
0.681324
0.679018
0.679088
0.681841
0.679503
0.686362
0.680944
0.683385
0.687074
0.683521
0.689208
0.685964
0.689517
0.688401
0.689888
0.68813
0.688634
0.686468
0.688944
0.686077
0.692451
0.688655
0.692115
0.689526
0.692461
0.687211
0.6944
0.691189
0.693424
0.692986
0.69323
0.694358
0.695839
0.696071
0.695041
0.69222
0.697673
0.693061
0.694017
0.696042
0.696268
0.697059
0.697208
0.685938
0.695712


==> results/nuswide-siamese-contrastive-train.csv <==
864.274
863.795
863.374
861.859
861.997
862.12
862.094
860.489
860.555
856.322
857.636
856.962
855.951
856.733
856.234
859.13
865.987
866.042
867.521
867.303
867.208
868.817
867.926
868.11
867.677
868.499
868.109
867.345
868.37
869.799
869.031
867.433
869.903
868.973
869.017
869.206
869.467
870.471
870.345
869.663
869.693
870.188
869.807
869.147
870.676
870.079
871.03
872.078
872.099
872.393
870.966
872.391
872.675
872.968
873.792
873.649
874.497
874.328
873.657
874.704
873.994
874.424
876.038
876.764
875.126
876.512
876.475
875.838
874.567
875.27
874.977
874.831
874.185
874.657
873.678
874.542
873.411
873.887
873.052
874.318
873.269
873.909
874.178
872.837
873.432
874.652
874.873
874.65
874.806
875.358
875.352
874.708
877
876.317
876.68
877.483
878.976
878.79
879.348
878.118


==> results/nuswide-siamese-contrastive.csv <==
time,auroc
864.274,0.544023
1728.07,0.541921
2591.44,0.561853
3453.3,0.561783
4315.3,0.576689
5177.42,0.585972
6039.51,0.591567
6900,0.597557
7760.56,0.610919
8616.88,0.60212
9474.52,0.61585
10331.5,0.6197
11187.4,0.617542
12044.2,0.628379
12900.4,0.631075
13759.5,0.622475
14625.5,0.621049
15491.6,0.635966
16359.1,0.629949
17226.4,0.638804
18093.6,0.638996
18962.4,0.645445
19830.3,0.644713
20698.4,0.651901
21566.1,0.647679
22434.6,0.651263
23302.7,0.658567
24170.1,0.655051
25038.4,0.660314
25908.2,0.663687
26777.3,0.658051
27644.7,0.663162
28514.6,0.663478
29383.6,0.66569
30252.6,0.664821
31121.8,0.66721
31991.3,0.663905
32861.7,0.668933
33732.1,0.667456
34601.7,0.672256
35471.4,0.671175
36341.6,0.672309
37211.4,0.673755
38080.6,0.670757
38951.3,0.677042
39821.3,0.674728
40692.4,0.675959
41564.4,0.679147
42436.5,0.67783
43308.9,0.679598
44179.9,0.678313
45052.3,0.682698
45925,0.683183
46797.9,0.682427
47671.7,0.681013
48545.4,0.681324
49419.9,0.679018
50294.2,0.679088
51167.9,0.681841
52042.6,0.679503
52916.6,0.686362
53791,0.680944
54667,0.683385
55543.8,0.687074
56418.9,0.683521
57295.4,0.689208
58171.9,0.685964
59047.7,0.689517
59922.3,0.688401
60797.6,0.689888
61672.5,0.68813
62547.4,0.688634
63421.6,0.686468
64296.2,0.688944
65169.9,0.686077
66044.4,0.692451
66917.9,0.688655
67791.7,0.692115
68664.8,0.689526
69539.1,0.692461
70412.4,0.687211
71286.3,0.6944
72160.5,0.691189
73033.3,0.693424
73906.7,0.692986
74781.4,0.69323
75656.3,0.694358
76530.9,0.695839
77405.7,0.696071
78281.1,0.695041
79156.4,0.69222
80031.1,0.697673
80908.1,0.693061
81784.5,0.694017
82661.1,0.696042
83538.6,0.696268
84417.6,0.697059
85296.4,0.697208
86175.7,0.685938
87053.8,0.695712


==> results/pubfig83-fml-contrastive-test.csv <==
0.596433
0.681979
0.697877
0.707688
0.703436
0.709728
0.71211
0.716725
0.720228
0.726265
0.731942
0.740647
0.745763
0.752937
0.758087
0.763746
0.771482
0.777519
0.782643
0.786204
0.791009
0.795593
0.799337
0.800688
0.804611
0.804752
0.808501
0.812685
0.814049
0.815109
0.820962
0.822695
0.821925
0.824377
0.828117
0.829796
0.830232
0.830902
0.832777
0.833109
0.831388
0.833014
0.834091
0.832923
0.836736
0.836134
0.831899
0.832541
0.830266
0.831518
0.830921
0.83207
0.833374
0.832393
0.832467
0.82876
0.831343
0.831
0.83085
0.828675
0.831658
0.830316
0.830391
0.832897
0.831927
0.829488
0.833843
0.82913
0.8354
0.833075
0.833541
0.832843
0.835381
0.835314
0.835548
0.835157
0.836897
0.836083
0.839687
0.837119
0.840234
0.840124
0.83814
0.839342
0.839905
0.838166
0.836314
0.84023
0.840391
0.842916
0.843044
0.841995
0.842058
0.845091
0.83902
0.842675
0.846378
0.844636
0.843513
0.845517
0.848708
0.845044
0.847031
0.847775
0.84978
0.849788
0.845159
0.851688
0.848338
0.852936
0.856018
0.855873
0.856175
0.856501
0.855888
0.855311
0.856008
0.858871
0.856602
0.861037
0.859263
0.858938
0.85955
0.857626
0.86176
0.862832
0.861221
0.858636
0.861158
0.863599
0.864053
0.865395
0.866065
0.865085
0.863422
0.865628
0.869426
0.869609
0.867603
0.868746
0.869351
0.872341
0.87118
0.871611
0.871863
0.873076
0.871593
0.874692
0.873669
0.874702
0.876661
0.876518
0.874022
0.875451
0.876034
0.877973
0.878435
0.878376
0.877368
0.881885
0.879959
0.882928
0.883184
0.882536
0.88406
0.883258
0.882636
0.886472
0.886606
0.886508
0.886055
0.88569
0.889105
0.8891
0.885177
0.888939
0.888964
0.891401
0.890761
0.89225
0.891011
0.890451
0.892015
0.895541
0.891573
0.890721
0.893124
0.897091
0.895147
0.898373
0.901566
0.903294
0.898923
0.901059
0.900745
0.898961
0.90144
0.902684
0.902133
0.903094
0.903133
0.90356
0.90429
0.906941
0.907732
0.906417
0.908208
0.906653
0.907228
0.9071
0.91116
0.909409
0.910167
0.909162
0.911076
0.910362
0.9115
0.910833
0.91071
0.911709
0.912502
0.91045
0.914559
0.91171
0.915536
0.913113
0.914147
0.91343
0.911603
0.917553
0.914263
0.91592
0.916631
0.916929
0.916238
0.917988
0.919172
0.919894
0.920037
0.918452
0.919746
0.919594
0.921186
0.919422
0.922369
0.922491
0.921524
0.922635
0.922362
0.918636
0.920535
0.922527
0.921671
0.921565
0.920724
0.922003
0.921571
0.922887
0.92401
0.92151
0.923931
0.924649
0.922576
0.922015
0.923027
0.923132
0.922333
0.923813
0.924742
0.924097
0.925339
0.923644
0.924314
0.925476
0.923759
0.923091
0.923208
0.92257
0.923347
0.92446
0.92337
0.923763
0.925739
0.925282
0.923423
0.926526
0.924038
0.925761
0.925146
0.923898
0.923317
0.923616
0.923534
0.923787
0.922841
0.923363
0.924527
0.920981
0.923657
0.923503
0.921921
0.923228
0.9246
0.922848
0.922273
0.922153
0.921534
0.92422
0.923706
0.923584
0.923424
0.924613
0.922622
0.924641
0.923145
0.92382
0.919848
0.921211
0.922031
0.921301
0.918784
0.921761
0.92098
0.922232
0.922185
0.919251
0.921677
0.922547
0.923611
0.922807
0.919709
0.920038
0.917155
0.921359
0.921043
0.920228
0.920706
0.918641
0.919436
0.919287
0.920567
0.918286
0.918909
0.919531
0.918244
0.920881
0.919686
0.919474
0.919442
0.918441
0.919674
0.918836
0.917597
0.912543
0.916119
0.917226
0.915145
0.916218
0.91752
0.913645
0.912122
0.91332
0.914496
0.9118
0.913735
0.914388
0.911277
0.916055
0.91835
0.915998
0.912564
0.917537
0.917938
0.915007
0.91397
0.91569
0.915061
0.912423
0.918825
0.912065
0.913067
0.914702
0.915513
0.916945
0.91187
0.914988
0.912482
0.916489
0.914797
0.910946
0.911561
0.916061
0.916221
0.911108
0.911745
0.912304
0.912288
0.913881
0.91471
0.914477
0.907056
0.911092
0.913168
0.907871
0.912752
0.912269
0.911428
0.91226
0.911404
0.910053
0.908495
0.907861
0.91303
0.911468
0.914384
0.912791
0.910229
0.913414
0.905154
0.912981
0.910325
0.908557
0.909113
0.909605
0.912107
0.910116
0.909224
0.909692
0.908694
0.91073
0.91279
0.908824
0.907825
0.912204
0.912178
0.905148
0.905546
0.904586
0.904214
0.912622
0.907991
0.904715
0.905166
0.906147
0.912378
0.907895
0.909973
0.904473
0.91071
0.901864
0.906047
0.906052
0.911281
0.90275
0.905767
0.901369
0.904052
0.907782
0.905781
0.906051
0.904745
0.899961
0.906266
0.903569
0.901925
0.899192
0.903238
0.903948
0.908379
0.90827
0.902379
0.897403
0.900462
0.902655
0.89917
0.901863
0.90204
0.903176
0.905431
0.89889
0.901119
0.899514
0.905082
0.905
0.90171
0.900213
0.903006
0.903029
0.902512
0.899232
0.899966
0.902938
0.90457
0.90334
0.899148
0.901605
0.903688
0.898804
0.902646
0.903022
0.900454
0.900656
0.903544
0.899081
0.902119
0.904371
0.905608
0.900491
0.902496
0.899407
0.898832
0.903612
0.895719
0.901296
0.897715
0.898401
0.899762
0.893685
0.903015
0.896784
0.895261
0.90094
0.900758
0.892355
0.896023
0.895923
0.89965
0.895948
0.895155
0.8963
0.896434
0.8994
0.892008
0.901617
0.892492
0.893176
0.896355
0.889009
0.896387
0.900063
0.896212
0.893393
0.89513
0.892153
0.893497
0.895516
0.8977
0.890873
0.889395
0.90008
0.891076
0.895769
0.892342
0.893211
0.895283
0.893634
0.898916
0.893
0.893638
0.899236
0.894643
0.894
0.896606
0.892846
0.890001
0.893618
0.888482
0.89657
0.896513
0.894916
0.895261
0.891924
0.897771
0.892222
0.895551
0.893329
0.895416
0.897622
0.893891
0.897954
0.886484
0.895598
0.89798
0.892997
0.893944
0.895229
0.892115
0.890166
0.888604
0.890034
0.889049
0.892611
0.893829
0.891545
0.895949
0.896118
0.895518
0.893991
0.892087
0.893656


==> results/pubfig83-fml-contrastive-train.csv <==
6.468
6.442
6.483
6.492
6.495
6.496
6.897
7.265
6.996
6.745
6.707
6.675
6.676
6.73
6.732
6.728
6.731
6.68
6.676
6.696
6.674
6.672
6.674
6.636
6.615
6.613
6.619
6.613
6.616
6.615
6.636
6.613
6.613
6.613
6.614
6.615
6.564
6.562
6.561
6.565
6.63
6.614
6.565
6.562
6.562
6.566
6.564
6.561
6.563
6.562
6.563
6.582
6.56
6.56
6.565
6.559
6.565
6.561
6.563
6.564
6.528
6.497
6.532
6.555
6.553
6.556
6.555
6.53
6.495
6.508
6.554
6.552
6.555
6.534
6.496
6.497
6.496
6.518
6.555
6.554
6.555
6.521
6.497
6.517
6.495
6.494
6.495
6.493
6.535
6.555
6.561
6.498
6.497
6.495
6.553
6.554
6.532
6.495
6.494
6.496
6.499
6.494
6.493
6.494
6.497
6.512
6.542
6.55
6.552
6.528
6.496
6.491
6.494
6.494
6.495
6.495
6.517
6.494
6.496
6.497
6.496
6.496
6.494
6.495
6.494
6.494
6.515
6.498
6.496
6.493
6.495
6.491
6.495
6.526
6.546
6.495
6.497
6.516
6.494
6.494
6.495
6.494
6.491
6.494
6.495
6.492
6.497
6.494
6.516
6.495
6.495
6.496
6.497
6.498
6.535
6.555
6.537
6.494
6.494
6.514
6.494
6.491
6.494
6.493
6.498
6.495
6.496
6.496
6.495
6.496
6.517
6.494
6.493
6.497
6.496
6.493
6.497
6.494
6.495
6.492
6.517
6.494
6.496
6.5
6.493
6.491
6.494
6.494
6.492
6.494
6.494
6.512
6.501
6.495
6.493
6.497
6.493
6.492
6.496
6.494
6.495
6.495
6.518
6.494
6.492
6.496
6.493
6.494
6.498
6.494
6.495
6.493
6.494
6.515
6.495
6.493
6.495
6.492
6.496
6.492
6.498
6.493
6.495
6.517
6.494
6.495
6.495
6.495
6.495
6.497
6.497
6.493
6.495
6.498
6.514
6.493
6.495
6.496
6.502
6.496
6.494
6.493
6.494
6.496
6.494
6.515
6.493
6.496
6.496
6.495
6.498
6.495
6.498
6.494
6.498
6.492
6.517
6.497
6.495
6.494
6.496
6.494
6.495
6.492
6.494
6.493
6.518
6.496
6.494
6.492
6.493
6.494
6.494
6.494
6.495
6.5
6.495
6.514
6.495
6.493
6.495
6.494
6.495
6.496
6.5
6.494
6.494
6.494
6.515
6.494
6.497
6.493
6.496
6.497
6.492
6.493
6.496
6.495
6.496
6.516
6.495
6.494
6.495
6.494
6.492
6.494
6.496
6.494
6.494
6.514
6.495
6.495
6.496
6.493
6.496
6.493
6.494
6.493
6.495
6.493
6.519
6.496
6.494
6.495
6.493
6.495
6.497
6.494
6.494
6.492
6.498
6.515
6.494
6.495
6.494
6.491
6.493
6.496
6.496
6.496
6.494
6.493
6.517
6.492
6.495
6.492
6.494
6.494
6.494
6.494
6.493
6.49
6.514
6.494
6.494
6.492
6.494
6.493
6.496
6.491
6.494
6.495
6.495
6.515
6.494
6.495
6.496
6.495
6.494
6.49
6.493
6.495
6.494
6.493
6.513
6.494
6.493
6.493
6.494
6.49
6.493
6.492
6.494
6.491
6.495
6.513
6.495
6.495
6.496
6.492
6.493
6.493
6.496
6.489
6.495
6.517
6.491
6.494
6.495
6.494
6.494
6.491
6.496
6.492
6.499
6.494
6.517
6.492
6.496
6.494
6.496
6.494
6.493
6.494
6.496
6.493
6.493
6.515
6.494
6.493
6.495
6.493
6.495
6.491
6.494
6.492
6.496
6.493
6.515
6.492
6.497
6.494
6.498
6.493
6.497
6.495
6.495
6.496
6.516
6.493
6.494
6.495
6.495
6.493
6.495
6.491
6.494
6.492
6.496
6.517
6.495
6.495
6.495
6.493
6.494
6.493
6.494
6.494
6.493
6.495
6.516
6.494
6.495
6.492
6.495
6.494
6.495
6.493
6.493
6.495
6.495
6.514
6.494
6.494
6.496
6.495
6.494
6.493
6.496
6.494
6.496
6.517
6.494
6.494
6.495
6.495
6.495
6.494
6.493
6.495
6.493
6.495
6.516
6.492
6.492
6.492
6.497
6.491
6.497
6.504
6.502
6.502
6.503
6.523
6.5
6.5
6.505
6.502
6.503
6.503
6.501
6.5
6.503
6.502
6.524
6.502
6.501
6.5
6.502
6.502
6.499
6.497
6.499
6.5
6.521
6.501
6.505
6.501
6.503
6.5
6.503
6.5
6.501
6.506
6.501
6.524
6.502
6.5
6.5
6.498
6.497
6.499
6.503
6.5
6.5
6.503
6.521
6.5
6.502
6.503
6.504
6.501
6.505
6.5
6.5
6.502
6.499
6.522
6.5
6.502
6.495
6.5
6.502
6.501
6.502
6.501
6.502
6.524
6.503
6.502
6.505
6.499
6.501
6.501
6.504
6.504
6.501
6.499
6.521
6.502
6.504
6.5
6.501
6.502
6.501
6.501
6.501
6.501
6.501
6.522
6.501
6.501
6.502
6.496
6.498
6.504
6.496
6.499
6.5
6.495


==> results/pubfig83-fml-contrastive.csv <==
time,auroc
6.468,0.596433
12.91,0.681979
19.393,0.697877
25.885,0.707688
32.38,0.703436
38.876,0.709728
45.773,0.71211
53.038,0.716725
60.034,0.720228
66.779,0.726265
73.486,0.731942
80.161,0.740647
86.837,0.745763
93.567,0.752937
100.299,0.758087
107.027,0.763746
113.758,0.771482
120.438,0.777519
127.114,0.782643
133.81,0.786204
140.484,0.791009
147.156,0.795593
153.83,0.799337
160.466,0.800688
167.081,0.804611
173.694,0.804752
180.313,0.808501
186.926,0.812685
193.542,0.814049
200.157,0.815109
206.793,0.820962
213.406,0.822695
220.019,0.821925
226.632,0.824377
233.246,0.828117
239.861,0.829796
246.425,0.830232
252.987,0.830902
259.548,0.832777
266.113,0.833109
272.743,0.831388
279.357,0.833014
285.922,0.834091
292.484,0.832923
299.046,0.836736
305.612,0.836134
312.176,0.831899
318.737,0.832541
325.3,0.830266
331.862,0.831518
338.425,0.830921
345.007,0.83207
351.567,0.833374
358.127,0.832393
364.692,0.832467
371.251,0.82876
377.816,0.831343
384.377,0.831
390.94,0.83085
397.504,0.828675
404.032,0.831658
410.529,0.830316
417.061,0.830391
423.616,0.832897
430.169,0.831927
436.725,0.829488
443.28,0.833843
449.81,0.82913
456.305,0.8354
462.813,0.833075
469.367,0.833541
475.919,0.832843
482.474,0.835381
489.008,0.835314
495.504,0.835548
502.001,0.835157
508.497,0.836897
515.015,0.836083
521.57,0.839687
528.124,0.837119
534.679,0.840234
541.2,0.840124
547.697,0.83814
554.214,0.839342
560.709,0.839905
567.203,0.838166
573.698,0.836314
580.191,0.84023
586.726,0.840391
593.281,0.842916
599.842,0.843044
606.34,0.841995
612.837,0.842058
619.332,0.845091
625.885,0.83902
632.439,0.842675
638.971,0.846378
645.466,0.844636
651.96,0.843513
658.456,0.845517
664.955,0.848708
671.449,0.845044
677.942,0.847031
684.436,0.847775
690.933,0.84978
697.445,0.849788
703.987,0.845159
710.537,0.851688
717.089,0.848338
723.617,0.852936
730.113,0.856018
736.604,0.855873
743.098,0.856175
749.592,0.856501
756.087,0.855888
762.582,0.855311
769.099,0.856008
775.593,0.858871
782.089,0.856602
788.586,0.861037
795.082,0.859263
801.578,0.858938
808.072,0.85955
814.567,0.857626
821.061,0.86176
827.555,0.862832
834.07,0.861221
840.568,0.858636
847.064,0.861158
853.557,0.863599
860.052,0.864053
866.543,0.865395
873.038,0.866065
879.564,0.865085
886.11,0.863422
892.605,0.865628
899.102,0.869426
905.618,0.869609
912.112,0.867603
918.606,0.868746
925.101,0.869351
931.595,0.872341
938.086,0.87118
944.58,0.871611
951.075,0.871863
957.567,0.873076
964.064,0.871593
970.558,0.874692
977.074,0.873669
983.569,0.874702
990.064,0.876661
996.56,0.876518
1003.06,0.874022
1009.56,0.875451
1016.09,0.876034
1022.64,0.877973
1029.18,0.878435
1035.68,0.878376
1042.17,0.877368
1048.68,0.881885
1055.18,0.879959
1061.67,0.882928
1068.16,0.883184
1074.66,0.882536
1081.15,0.88406
1087.65,0.883258
1094.14,0.882636
1100.64,0.886472
1107.14,0.886606
1113.63,0.886508
1120.15,0.886055
1126.64,0.88569
1133.14,0.889105
1139.63,0.8891
1146.13,0.885177
1152.62,0.888939
1159.12,0.888964
1165.61,0.891401
1172.11,0.890761
1178.6,0.89225
1185.12,0.891011
1191.61,0.890451
1198.11,0.892015
1204.61,0.895541
1211.1,0.891573
1217.59,0.890721
1224.08,0.893124
1230.58,0.897091
1237.07,0.895147
1243.56,0.898373
1250.06,0.901566
1256.57,0.903294
1263.07,0.898923
1269.57,0.901059
1276.06,0.900745
1282.56,0.898961
1289.05,0.90144
1295.54,0.902684
1302.04,0.902133
1308.53,0.903094
1315.03,0.903133
1321.52,0.90356
1328.04,0.90429
1334.53,0.906941
1341.03,0.907732
1347.52,0.906417
1354.01,0.908208
1360.51,0.906653
1367.01,0.907228
1373.5,0.9071
1380,0.91116
1386.49,0.909409
1392.98,0.910167
1399.5,0.909162
1405.99,0.911076
1412.49,0.910362
1418.98,0.9115
1425.47,0.910833
1431.97,0.91071
1438.46,0.911709
1444.96,0.912502
1451.45,0.91045
1457.95,0.914559
1464.46,0.91171
1470.96,0.915536
1477.45,0.913113
1483.95,0.914147
1490.44,0.91343
1496.94,0.911603
1503.43,0.917553
1509.93,0.914263
1516.42,0.91592
1522.92,0.916631
1529.42,0.916929
1535.93,0.916238
1542.42,0.917988
1548.92,0.919172
1555.42,0.919894
1561.92,0.920037
1568.41,0.918452
1574.91,0.919746
1581.4,0.919594
1587.89,0.921186
1594.39,0.919422
1600.88,0.922369
1607.4,0.922491
1613.89,0.921524
1620.39,0.922635
1626.88,0.922362
1633.38,0.918636
1639.88,0.920535
1646.37,0.922527
1652.87,0.921671
1659.36,0.921565
1665.86,0.920724
1672.35,0.922003
1678.87,0.921571
1685.37,0.922887
1691.86,0.92401
1698.36,0.92151
1704.85,0.923931
1711.35,0.924649
1717.84,0.922576
1724.33,0.922015
1730.83,0.923027
1737.32,0.923132
1743.84,0.922333
1750.34,0.923813
1756.83,0.924742
1763.32,0.924097
1769.81,0.925339
1776.31,0.923644
1782.8,0.924314
1789.3,0.925476
1795.79,0.923759
1802.29,0.923091
1808.79,0.923208
1815.3,0.92257
1821.8,0.923347
1828.29,0.92446
1834.78,0.92337
1841.28,0.923763
1847.77,0.925739
1854.27,0.925282
1860.77,0.923423
1867.26,0.926526
1873.76,0.924038
1880.25,0.925761
1886.77,0.925146
1893.26,0.923898
1899.76,0.923317
1906.25,0.923616
1912.75,0.923534
1919.24,0.923787
1925.73,0.922841
1932.23,0.923363
1938.72,0.924527
1945.22,0.920981
1951.71,0.923657
1958.23,0.923503
1964.73,0.921921
1971.22,0.923228
1977.71,0.9246
1984.21,0.922848
1990.7,0.922273
1997.19,0.922153
2003.69,0.921534
2010.18,0.92422
2016.68,0.923706
2023.19,0.923584
2029.69,0.923424
2036.18,0.924613
2042.68,0.922622
2049.17,0.924641
2055.67,0.923145
2062.16,0.92382
2068.65,0.919848
2075.15,0.921211
2081.64,0.922031
2088.14,0.921301
2094.65,0.918784
2101.15,0.921761
2107.64,0.92098
2114.14,0.922232
2120.63,0.922185
2127.13,0.919251
2133.62,0.921677
2140.12,0.922547
2146.61,0.923611
2153.1,0.922807
2159.6,0.919709
2166.12,0.920038
2172.61,0.917155
2179.11,0.921359
2185.6,0.921043
2192.09,0.920228
2198.58,0.920706
2205.08,0.918641
2211.58,0.919436
2218.07,0.919287
2224.57,0.920567
2231.06,0.918286
2237.58,0.918909
2244.07,0.919531
2250.56,0.918244
2257.06,0.920881
2263.55,0.919686
2270.04,0.919474
2276.54,0.919442
2283.03,0.918441
2289.52,0.919674
2296.01,0.918836
2302.53,0.917597
2309.02,0.912543
2315.52,0.916119
2322.01,0.917226
2328.5,0.915145
2335,0.916218
2341.49,0.91752
2347.98,0.913645
2354.48,0.912122
2360.97,0.91332
2367.47,0.914496
2373.98,0.9118
2380.48,0.913735
2386.97,0.914388
2393.47,0.911277
2399.96,0.916055
2406.46,0.91835
2412.95,0.915998
2419.44,0.912564
2425.93,0.917537
2432.43,0.917938
2438.92,0.915007
2445.43,0.91397
2451.93,0.91569
2458.42,0.915061
2464.91,0.912423
2471.41,0.918825
2477.9,0.912065
2484.39,0.913067
2490.88,0.914702
2497.38,0.915513
2503.87,0.916945
2510.36,0.91187
2516.88,0.914988
2523.37,0.912482
2529.87,0.916489
2536.36,0.914797
2542.85,0.910946
2549.35,0.911561
2555.84,0.916061
2562.34,0.916221
2568.82,0.911108
2575.32,0.911745
2581.84,0.912304
2588.33,0.912288
2594.82,0.913881
2601.32,0.91471
2607.81,0.914477
2614.3,0.907056
2620.8,0.911092
2627.29,0.913168
2633.78,0.907871
2640.28,0.912752
2646.78,0.912269
2653.29,0.911428
2659.79,0.91226
2666.28,0.911404
2672.78,0.910053
2679.27,0.908495
2685.77,0.907861
2692.26,0.91303
2698.75,0.911468
2705.25,0.914384
2711.74,0.912791
2718.23,0.910229
2724.75,0.913414
2731.24,0.905154
2737.74,0.912981
2744.23,0.910325
2750.72,0.908557
2757.22,0.909113
2763.71,0.909605
2770.2,0.912107
2776.7,0.910116
2783.19,0.909224
2789.69,0.909692
2796.2,0.908694
2802.69,0.91073
2809.19,0.91279
2815.68,0.908824
2822.18,0.907825
2828.67,0.912204
2835.17,0.912178
2841.67,0.905148
2848.16,0.905546
2854.66,0.904586
2861.17,0.904214
2867.67,0.912622
2874.16,0.907991
2880.66,0.904715
2887.15,0.905166
2893.64,0.906147
2900.14,0.912378
2906.63,0.907895
2913.12,0.909973
2919.62,0.904473
2926.11,0.91071
2932.63,0.901864
2939.12,0.906047
2945.62,0.906052
2952.11,0.911281
2958.61,0.90275
2965.1,0.905767
2971.59,0.901369
2978.09,0.904052
2984.58,0.907782
2991.07,0.905781
2997.57,0.906051
3004.09,0.904745
3010.58,0.899961
3017.07,0.906266
3023.57,0.903569
3030.06,0.901925
3036.56,0.899192
3043.05,0.903238
3049.54,0.903948
3056.04,0.908379
3062.53,0.90827
3069.03,0.902379
3075.54,0.897403
3082.03,0.900462
3088.53,0.902655
3095.02,0.89917
3101.52,0.901863
3108.01,0.90204
3114.51,0.903176
3121,0.905431
3127.5,0.89889
3133.99,0.901119
3140.51,0.899514
3147,0.905082
3153.5,0.905
3159.99,0.90171
3166.49,0.900213
3172.98,0.903006
3179.48,0.903029
3185.97,0.902512
3192.46,0.899232
3198.96,0.899966
3205.45,0.902938
3211.97,0.90457
3218.46,0.90334
3224.95,0.899148
3231.44,0.901605
3237.94,0.903688
3244.43,0.898804
3250.93,0.902646
3257.43,0.903022
3263.94,0.900454
3270.44,0.900656
3276.94,0.903544
3283.46,0.899081
3289.96,0.902119
3296.46,0.904371
3302.97,0.905608
3309.47,0.900491
3315.97,0.902496
3322.48,0.899407
3328.98,0.898832
3335.48,0.903612
3341.98,0.895719
3348.48,0.901296
3355.01,0.897715
3361.51,0.898401
3368.01,0.899762
3374.51,0.893685
3381.01,0.903015
3387.51,0.896784
3394.01,0.895261
3400.51,0.90094
3407.01,0.900758
3413.51,0.892355
3420.03,0.896023
3426.53,0.895923
3433.04,0.89965
3439.54,0.895948
3446.04,0.895155
3452.54,0.8963
3459.04,0.896434
3465.54,0.8994
3472.04,0.892008
3478.55,0.901617
3485.05,0.892492
3491.57,0.893176
3498.08,0.896355
3504.58,0.889009
3511.08,0.896387
3517.57,0.900063
3524.07,0.896212
3530.57,0.893393
3537.07,0.89513
3543.57,0.892153
3550.07,0.893497
3556.58,0.895516
3563.1,0.8977
3569.6,0.890873
3576.1,0.889395
3582.6,0.90008
3589.11,0.891076
3595.61,0.895769
3602.11,0.892342
3608.61,0.893211
3615.11,0.895283
3621.61,0.893634
3628.11,0.898916
3634.64,0.893
3641.14,0.893638
3647.64,0.899236
3654.13,0.894643
3660.63,0.894
3667.13,0.896606
3673.64,0.892846
3680.14,0.890001
3686.64,0.893618
3693.14,0.888482
3699.66,0.89657
3706.17,0.896513
3712.67,0.894916
3719.17,0.895261
3725.67,0.891924
3732.17,0.897771
3738.68,0.892222
3745.18,0.895551
3751.68,0.893329
3758.18,0.895416
3764.68,0.897622
3771.2,0.893891
3777.71,0.897954
3784.21,0.886484
3790.71,0.895598
3797.21,0.89798
3803.71,0.892997
3810.21,0.893944
3816.72,0.895229
3823.22,0.892115
3829.72,0.890166
3836.22,0.888604
3842.74,0.890034
3849.24,0.889049
3855.74,0.892611
3862.25,0.893829
3868.74,0.891545
3875.24,0.895949
3881.74,0.896118
3888.24,0.895518
3894.74,0.893991
3901.24,0.892087
3907.73,0.893656


==> results/pubfig83-fml-mf-test.csv <==
0.593364
0.700922
0.739005
0.764267
0.784921
0.798407
0.808971
0.821038
0.826376
0.83148
0.838868
0.845973
0.85193
0.854008
0.859533
0.862931
0.865678
0.872329
0.876838
0.874835
0.880502
0.882977
0.88208
0.883901
0.886481
0.890862
0.890917
0.891882
0.892436
0.89605
0.894244
0.896576
0.897435
0.89759
0.900658
0.903421
0.903909
0.905152
0.904728
0.90308
0.904841
0.906498
0.906213
0.905571
0.905225
0.90487
0.905201
0.904703
0.904255
0.904016
0.906271
0.901917
0.902878
0.904184
0.906081
0.904964
0.90758
0.904965
0.906187
0.903294
0.908167
0.905264
0.903245
0.907587
0.906483
0.905947
0.90706
0.906903
0.905855
0.907192
0.905589
0.905459
0.905646
0.905182
0.906979
0.905117
0.904263
0.904467
0.903518
0.904204
0.905266
0.904795
0.903813
0.906656
0.905625
0.907584
0.907085
0.906713
0.905024
0.906896
0.907618
0.906682
0.90809
0.904949
0.906007
0.9089
0.904231
0.90634
0.909063
0.90608
0.904975
0.907683
0.9069
0.906412
0.907272
0.906242
0.907158
0.907127
0.909133
0.907441
0.908117
0.909293
0.910095
0.908075
0.907752
0.908664
0.909231
0.906394
0.907719
0.908855
0.909286
0.906587
0.909231
0.909756
0.910638
0.912013
0.910439
0.909169
0.910888
0.910503
0.909754
0.908385
0.909956
0.909522
0.909275
0.908977
0.907735
0.910043
0.910088
0.909355
0.912779
0.909746
0.90957
0.911937
0.912311
0.907269
0.910515
0.911109
0.910411
0.912076
0.911398
0.913325
0.91291
0.911459
0.909897
0.912046
0.91348
0.910354
0.909518
0.913368
0.910698
0.910495
0.911669
0.910271
0.91071
0.912125
0.912134
0.912255
0.912344
0.908286
0.910104
0.909489
0.910656
0.91011
0.911107
0.910475
0.910259
0.90986
0.912146
0.911416
0.913004
0.912497
0.913602
0.912576
0.912491
0.911888
0.913147
0.912075
0.914727
0.914359
0.914158
0.914141
0.913525
0.913551
0.914739
0.914671
0.914823
0.916773
0.916605
0.91451
0.914559
0.91561
0.915681
0.912409
0.916103
0.91522
0.912709
0.914508
0.913896
0.915847
0.914989
0.914942
0.916453
0.915532
0.915551
0.918206
0.914663
0.915744
0.91407
0.91531
0.914029
0.915265
0.914491
0.914995
0.914956
0.915371
0.913261
0.913108
0.913981
0.915212
0.913999
0.913958
0.911905
0.914179
0.914582
0.915568
0.913948
0.915212
0.913534
0.914281
0.913071
0.91434
0.916135
0.914517
0.91971
0.915951
0.91552
0.916333
0.918122
0.917614
0.91698
0.917217
0.917182
0.917849
0.916994
0.915735
0.917028
0.917625
0.917013
0.917942
0.916509
0.916433
0.91697
0.918485
0.91874
0.91861
0.914212
0.918376
0.916265
0.918742
0.915839
0.916949
0.916518
0.918751
0.919859
0.918947
0.918125
0.91706
0.918546
0.917089
0.918153
0.91748
0.916241
0.916478
0.918948
0.91837
0.917645
0.917824
0.919445
0.916957
0.91905
0.91736
0.917955
0.918788
0.915848
0.918768
0.918542
0.916896
0.916587
0.918413
0.917823
0.917416
0.916479
0.915789
0.917635
0.917216
0.916936
0.916562
0.920934
0.920339
0.918638
0.918465
0.918079
0.917145
0.91957
0.9173
0.919325
0.918005
0.91815
0.916874
0.91786
0.918519
0.917019
0.918873
0.918229
0.920981
0.918996
0.918174
0.918231
0.917726
0.919681
0.920005
0.918986
0.920383
0.920586
0.920519
0.918753
0.919004
0.919295
0.920451
0.920901
0.918963
0.918615
0.920563
0.919185
0.919573
0.918478
0.919156
0.919785
0.919267
0.921247
0.919616
0.918784
0.918404
0.919295
0.919885
0.919121
0.917703
0.920388
0.917932
0.918097
0.91718
0.920256
0.917313
0.917579
0.918859
0.919865
0.918137
0.918965
0.917794
0.920015
0.917392
0.919166
0.917545
0.919402
0.91763
0.916685
0.918716
0.916915
0.919412
0.920222
0.921491
0.920004
0.918345
0.919728
0.921191
0.919698
0.91904
0.920511
0.921833
0.920348
0.921596
0.919087
0.919769
0.919293
0.919411
0.919284
0.919663
0.918104
0.921265
0.918508
0.918966
0.918463
0.918203
0.921186
0.919958
0.919769
0.920118
0.919382
0.918013
0.921305
0.919643
0.920596
0.919105
0.918425
0.918475
0.918298
0.921335
0.920254
0.918965
0.920493
0.918455
0.920565
0.918662
0.921089
0.918348
0.916819
0.918159
0.919012
0.919969
0.920927
0.918754
0.919794
0.920398
0.919691
0.920123
0.920992
0.920095
0.920034
0.921091
0.917583
0.920095
0.919956
0.918355
0.920062
0.921039
0.920211
0.920229
0.919538
0.921676
0.921288
0.920975
0.920507
0.920419
0.921258
0.921852
0.920401
0.92117
0.920728
0.919182
0.918978
0.920118
0.921091
0.921918
0.919661
0.918936
0.920269
0.921594
0.921406
0.920917
0.923525
0.921534
0.922159
0.922491
0.923623
0.922297
0.921926
0.922305
0.920838
0.920785
0.92059
0.922699
0.921661
0.921378
0.921214
0.922287
0.922793
0.921307
0.922235
0.921477
0.921421
0.921942
0.921767
0.922111
0.922087
0.922321
0.92331
0.922579
0.922485
0.921696
0.922909
0.923364
0.921299
0.921534
0.922011
0.922922
0.923689
0.922622
0.924726
0.922723
0.922787
0.923583
0.923209
0.921104
0.922628
0.923049
0.924248
0.925282
0.923749
0.923564
0.922246
0.922292
0.923134
0.923402
0.920905
0.921455
0.921306
0.921587
0.920349
0.920879
0.923118
0.922783
0.922447
0.923826
0.923653
0.923535
0.923051
0.92209
0.923308
0.921362
0.922185
0.922756
0.922949
0.922389
0.921897
0.923416
0.922494
0.923071
0.921884
0.921611
0.923045
0.922545
0.921344
0.923609
0.922064
0.922067
0.923013
0.922372
0.922023
0.921248
0.920336
0.921186
0.922618
0.9226
0.922495
0.92293
0.922255
0.922365
0.921553
0.923263
0.921523
0.924187
0.923518
0.922148
0.920668
0.921755
0.921365
0.922593
0.921517
0.921879
0.920771
0.923435
0.922706
0.923912
0.923763
0.922764
0.922703
0.924384
0.922378
0.924005
0.923018
0.923288
0.92377
0.923058
0.922344
0.924058
0.922428
0.922399
0.923387
0.922698


==> results/pubfig83-fml-mf-train.csv <==
6.484
6.445
6.485
6.501
6.503
6.505
6.878
7.264
6.924
6.791
6.743
6.712
6.677
6.679
6.709
6.728
6.728
6.704
6.677
6.696
6.677
6.68
6.678
6.617
6.617
6.618
6.616
6.617
6.618
6.618
6.64
6.617
6.614
6.565
6.565
6.567
6.566
6.566
6.576
6.619
6.639
6.609
6.566
6.568
6.568
6.568
6.57
6.567
6.57
6.568
6.568
6.59
6.567
6.569
6.566
6.567
6.566
6.565
6.57
6.568
6.567
6.566
6.558
6.498
6.502
6.532
6.559
6.563
6.559
6.561
6.558
6.503
6.497
6.52
6.502
6.558
6.562
6.558
6.56
6.539
6.5
6.498
6.499
6.522
6.5
6.553
6.561
6.559
6.523
6.499
6.498
6.5
6.499
6.5
6.52
6.538
6.559
6.558
6.523
6.502
6.498
6.499
6.5
6.503
6.501
6.523
6.502
6.5
6.5
6.563
6.598
6.534
6.497
6.502
6.501
6.502
6.524
6.499
6.5
6.5
6.5
6.498
6.545
6.549
6.498
6.499
6.517
6.501
6.499
6.498
6.497
6.501
6.498
6.499
6.5
6.498
6.499
6.52
6.5
6.501
6.499
6.5
6.498
6.502
6.496
6.497
6.498
6.5
6.522
6.5
6.504
6.501
6.502
6.499
6.5
6.5
6.498
6.501
6.499
6.526
6.499
6.5
6.499
6.5
6.499
6.499
6.498
6.498
6.499
6.502
6.522
6.5
6.502
6.499
6.498
6.498
6.497
6.5
6.499
6.5
6.518
6.498
6.497
6.5
6.498
6.499
6.5
6.496
6.498
6.5
6.501
6.517
6.499
6.5
6.498
6.498
6.5
6.498
6.501
6.498
6.497
6.499
6.519
6.497
6.497
6.5
6.497
6.497
6.497
6.499
6.496
6.499
6.498
6.52
6.501
6.5
6.498
6.499
6.496
6.499
6.497
6.497
6.498
6.52
6.501
6.499
6.497
6.501
6.496
6.496
6.497
6.497
6.498
6.5
6.509
6.498
6.499
6.497
6.498
6.498
6.5
6.499
6.5
6.501
6.501
6.52
6.5
6.5
6.497
6.496
6.497
6.503
6.495
6.497
6.497
6.497
6.517
6.498
6.497
6.498
6.501
6.497
6.496
6.497
6.497
6.497
6.518
6.498
6.499
6.499
6.498
6.501
6.498
6.497
6.5
6.497
6.5
6.519
6.495
6.502
6.499
6.499
6.499
6.497
6.497
6.498
6.499
6.498
6.52
6.5
6.499
6.499
6.5
6.498
6.499
6.498
6.502
6.5
6.498
6.515
6.498
6.5
6.498
6.499
6.499
6.497
6.497
6.501
6.5
6.52
6.502
6.5
6.5
6.5
6.498
6.499
6.503
6.499
6.499
6.5
6.519
6.5
6.5
6.498
6.497
6.503
6.498
6.498
6.499
6.499
6.5
6.521
6.498
6.498
6.5
6.501
6.498
6.5
6.499
6.5
6.499
6.5
6.521
6.499
6.5
6.499
6.498
6.499
6.502
6.498
6.501
6.5
6.522
6.499
6.499
6.497
6.498
6.499
6.503
6.499
6.5
6.499
6.5
6.524
6.499
6.499
6.499
6.503
6.498
6.498
6.499
6.498
6.499
6.503
6.519
6.499
6.501
6.502
6.499
6.499
6.501
6.498
6.499
6.5
6.499
6.521
6.499
6.498
6.498
6.501
6.5
6.499
6.498
6.496
6.497
6.519
6.498
6.499
6.502
6.497
6.499
6.5
6.498
6.499
6.498
6.5
6.517
6.498
6.5
6.498
6.497
6.497
6.495
6.497
6.499
6.496
6.499
6.523
6.499
6.5
6.496
6.495
6.497
6.498
6.497
6.495
6.499
6.498
6.518
6.496
6.497
6.495
6.498
6.496
6.496
6.501
6.497
6.5
6.517
6.496
6.496
6.497
6.495
6.494
6.496
6.498
6.498
6.495
6.498
6.517
6.495
6.496
6.497
6.495
6.501
6.498
6.498
6.498
6.496
6.498
6.517
6.498
6.497
6.498
6.499
6.501
6.498
6.499
6.498
6.5
6.497
6.519
6.497
6.498
6.499
6.498
6.497
6.499
6.498
6.497
6.497
6.523
6.497
6.499
6.5
6.499
6.499
6.5
6.499
6.499
6.498
6.503
6.519
6.499
6.501
6.499
6.497
6.5
6.498
6.499
6.501
6.498
6.497
6.517
6.498
6.498
6.497
6.499
6.498
6.498
6.499
6.496
6.499
6.499
6.518
6.498
6.496
6.497
6.498
6.497
6.496
6.499
6.499
6.498
6.519
6.496
6.499
6.496
6.499
6.496
6.496
6.495
6.498
6.499
6.497
6.519
6.498
6.499
6.499
6.498
6.498
6.498
6.496
6.498
6.497
6.499
6.521
6.499
6.5
6.5
6.496
6.499
6.498
6.5
6.498
6.498
6.499
6.52
6.5
6.498
6.497
6.499
6.499
6.498
6.5
6.496
6.498
6.52
6.499
6.498
6.499
6.499
6.497
6.497
6.498
6.499
6.498
6.498
6.52
6.498
6.498
6.497
6.498
6.5
6.498
6.499
6.497
6.496
6.5
6.519
6.498
6.502
6.5
6.496
6.5
6.5
6.499
6.499
6.499
6.499


==> results/pubfig83-fml-mf.csv <==
time,auroc
6.484,0.593364
12.929,0.700922
19.414,0.739005
25.915,0.764267
32.418,0.784921
38.923,0.798407
45.801,0.808971
53.065,0.821038
59.989,0.826376
66.78,0.83148
73.523,0.838868
80.235,0.845973
86.912,0.85193
93.591,0.854008
100.3,0.859533
107.028,0.862931
113.756,0.865678
120.46,0.872329
127.137,0.876838
133.833,0.874835
140.51,0.880502
147.19,0.882977
153.868,0.88208
160.485,0.883901
167.102,0.886481
173.72,0.890862
180.336,0.890917
186.953,0.891882
193.571,0.892436
200.189,0.89605
206.829,0.894244
213.446,0.896576
220.06,0.897435
226.625,0.89759
233.19,0.900658
239.757,0.903421
246.323,0.903909
252.889,0.905152
259.465,0.904728
266.084,0.90308
272.723,0.904841
279.332,0.906498
285.898,0.906213
292.466,0.905571
299.034,0.905225
305.602,0.90487
312.172,0.905201
318.739,0.904703
325.309,0.904255
331.877,0.904016
338.445,0.906271
345.035,0.901917
351.602,0.902878
358.171,0.904184
364.737,0.906081
371.304,0.904964
377.87,0.90758
384.435,0.904965
391.005,0.906187
397.573,0.903294
404.14,0.908167
410.706,0.905264
417.264,0.903245
423.762,0.907587
430.264,0.906483
436.796,0.905947
443.355,0.90706
449.918,0.906903
456.477,0.905855
463.038,0.907192
469.596,0.905589
476.099,0.905459
482.596,0.905646
489.116,0.905182
495.618,0.906979
502.176,0.905117
508.738,0.904263
515.296,0.904467
521.856,0.903518
528.395,0.904204
534.895,0.905266
541.393,0.904795
547.892,0.903813
554.414,0.906656
560.914,0.905625
567.467,0.907584
574.028,0.907085
580.587,0.906713
587.11,0.905024
593.609,0.906896
600.107,0.907618
606.607,0.906682
613.106,0.90809
619.606,0.904949
626.126,0.906007
632.664,0.9089
639.223,0.904231
645.781,0.90634
652.304,0.909063
658.806,0.90608
665.304,0.904975
671.803,0.907683
678.303,0.9069
684.806,0.906412
691.307,0.907272
697.83,0.906242
704.332,0.907158
710.832,0.907127
717.332,0.909133
723.895,0.907441
730.493,0.908117
737.027,0.909293
743.524,0.910095
750.026,0.908075
756.527,0.907752
763.029,0.908664
769.553,0.909231
776.052,0.906394
782.552,0.907719
789.052,0.908855
795.552,0.909286
802.05,0.906587
808.595,0.909231
815.144,0.909756
821.642,0.910638
828.141,0.912013
834.658,0.910439
841.159,0.909169
847.658,0.910888
854.156,0.910503
860.653,0.909754
867.154,0.908385
873.652,0.909956
880.151,0.909522
886.651,0.909275
893.149,0.908977
899.648,0.907735
906.168,0.910043
912.668,0.910088
919.169,0.909355
925.668,0.912779
932.168,0.909746
938.666,0.90957
945.168,0.911937
951.664,0.912311
958.161,0.907269
964.659,0.910515
971.159,0.911109
977.681,0.910411
984.181,0.912076
990.685,0.911398
997.186,0.913325
1003.69,0.91291
1010.19,0.911459
1016.69,0.909897
1023.19,0.912046
1029.68,0.91348
1036.19,0.910354
1042.68,0.909518
1049.21,0.913368
1055.71,0.910698
1062.21,0.910495
1068.71,0.911669
1075.21,0.910271
1081.71,0.91071
1088.21,0.912125
1094.71,0.912134
1101.2,0.912255
1107.7,0.912344
1114.2,0.908286
1120.73,0.910104
1127.23,0.909489
1133.73,0.910656
1140.23,0.91011
1146.73,0.911107
1153.22,0.910475
1159.72,0.910259
1166.22,0.90986
1172.72,0.912146
1179.22,0.911416
1185.74,0.913004
1192.24,0.912497
1198.73,0.913602
1205.23,0.912576
1211.73,0.912491
1218.23,0.911888
1224.73,0.913147
1231.23,0.912075
1237.72,0.914727
1244.22,0.914359
1250.72,0.914158
1257.24,0.914141
1263.74,0.913525
1270.24,0.913551
1276.74,0.914739
1283.24,0.914671
1289.74,0.914823
1296.23,0.916773
1302.74,0.916605
1309.23,0.91451
1315.73,0.914559
1322.23,0.91561
1328.75,0.915681
1335.25,0.912409
1341.74,0.916103
1348.24,0.91522
1354.74,0.912709
1361.24,0.914508
1367.73,0.913896
1374.23,0.915847
1380.73,0.914989
1387.23,0.914942
1393.73,0.916453
1400.25,0.915532
1406.75,0.915551
1413.25,0.918206
1419.74,0.914663
1426.24,0.915744
1432.74,0.91407
1439.24,0.91531
1445.74,0.914029
1452.23,0.915265
1458.73,0.914491
1465.25,0.914995
1471.75,0.914956
1478.25,0.915371
1484.75,0.913261
1491.25,0.913108
1497.74,0.913981
1504.24,0.915212
1510.74,0.913999
1517.23,0.913958
1523.73,0.911905
1530.23,0.914179
1536.74,0.914582
1543.24,0.915568
1549.74,0.913948
1556.24,0.915212
1562.73,0.913534
1569.23,0.914281
1575.73,0.913071
1582.23,0.91434
1588.73,0.916135
1595.23,0.914517
1601.73,0.91971
1608.25,0.915951
1614.75,0.91552
1621.25,0.916333
1627.75,0.918122
1634.25,0.917614
1640.74,0.91698
1647.25,0.917217
1653.74,0.917182
1660.24,0.917849
1666.73,0.916994
1673.23,0.915735
1679.75,0.917028
1686.25,0.917625
1692.74,0.917013
1699.24,0.917942
1705.74,0.916509
1712.24,0.916433
1718.74,0.91697
1725.23,0.918485
1731.73,0.91874
1738.23,0.91861
1744.74,0.914212
1751.24,0.918376
1757.74,0.916265
1764.24,0.918742
1770.74,0.915839
1777.24,0.916949
1783.74,0.916518
1790.23,0.918751
1796.73,0.919859
1803.23,0.918947
1809.73,0.918125
1816.25,0.91706
1822.75,0.918546
1829.25,0.917089
1835.75,0.918153
1842.25,0.91748
1848.74,0.916241
1855.24,0.916478
1861.74,0.918948
1868.24,0.91837
1874.74,0.917645
1881.23,0.917824
1887.75,0.919445
1894.25,0.916957
1900.75,0.91905
1907.25,0.91736
1913.75,0.917955
1920.25,0.918788
1926.75,0.915848
1933.25,0.918768
1939.75,0.918542
1946.25,0.916896
1952.75,0.916587
1959.26,0.918413
1965.76,0.917823
1972.26,0.917416
1978.76,0.916479
1985.26,0.915789
1991.76,0.917635
1998.25,0.917216
2004.75,0.916936
2011.25,0.916562
2017.75,0.920934
2024.27,0.920339
2030.77,0.918638
2037.27,0.918465
2043.77,0.918079
2050.27,0.917145
2056.77,0.91957
2063.27,0.9173
2069.77,0.919325
2076.27,0.918005
2082.77,0.91815
2089.27,0.916874
2095.79,0.91786
2102.29,0.918519
2108.79,0.917019
2115.29,0.918873
2121.78,0.918229
2128.29,0.920981
2134.79,0.918996
2141.28,0.918174
2147.78,0.918231
2154.28,0.917726
2160.78,0.919681
2167.3,0.920005
2173.8,0.918986
2180.3,0.920383
2186.8,0.920586
2193.3,0.920519
2199.8,0.918753
2206.3,0.919004
2212.8,0.919295
2219.3,0.920451
2225.8,0.920901
2232.3,0.918963
2238.82,0.918615
2245.32,0.920563
2251.82,0.919185
2258.31,0.919573
2264.81,0.918478
2271.31,0.919156
2277.81,0.919785
2284.31,0.919267
2290.81,0.921247
2297.31,0.919616
2303.83,0.918784
2310.33,0.918404
2316.83,0.919295
2323.33,0.919885
2329.83,0.919121
2336.33,0.917703
2342.83,0.920388
2349.33,0.917932
2355.83,0.918097
2362.33,0.91718
2368.83,0.920256
2375.35,0.917313
2381.85,0.917579
2388.35,0.918859
2394.85,0.919865
2401.35,0.918137
2407.85,0.918965
2414.35,0.917794
2420.85,0.920015
2427.34,0.917392
2433.84,0.919166
2440.35,0.917545
2446.87,0.919402
2453.36,0.91763
2459.87,0.916685
2466.37,0.918716
2472.87,0.916915
2479.37,0.919412
2485.87,0.920222
2492.36,0.921491
2498.86,0.920004
2505.36,0.918345
2511.86,0.919728
2518.38,0.921191
2524.88,0.919698
2531.38,0.91904
2537.88,0.920511
2544.38,0.921833
2550.88,0.920348
2557.38,0.921596
2563.88,0.919087
2570.37,0.919769
2576.87,0.919293
2583.39,0.919411
2589.89,0.919284
2596.39,0.919663
2602.89,0.918104
2609.38,0.921265
2615.88,0.918508
2622.38,0.918966
2628.88,0.918463
2635.38,0.918203
2641.88,0.921186
2648.38,0.919958
2654.89,0.919769
2661.39,0.920118
2667.89,0.919382
2674.39,0.918013
2680.89,0.921305
2687.38,0.919643
2693.88,0.920596
2700.38,0.919105
2706.88,0.918425
2713.37,0.918475
2719.87,0.918298
2726.39,0.921335
2732.89,0.920254
2739.39,0.918965
2745.89,0.920493
2752.38,0.918455
2758.88,0.920565
2765.38,0.918662
2771.88,0.921089
2778.37,0.918348
2784.87,0.916819
2791.37,0.918159
2797.89,0.919012
2804.38,0.919969
2810.88,0.920927
2817.37,0.918754
2823.87,0.919794
2830.37,0.920398
2836.86,0.919691
2843.36,0.920123
2849.86,0.920992
2856.36,0.920095
2862.88,0.920034
2869.37,0.921091
2875.87,0.917583
2882.37,0.920095
2888.86,0.919956
2895.36,0.918355
2901.85,0.920062
2908.35,0.921039
2914.85,0.920211
2921.34,0.920229
2927.84,0.919538
2934.36,0.921676
2940.85,0.921288
2947.35,0.920975
2953.85,0.920507
2960.34,0.920419
2966.84,0.921258
2973.34,0.921852
2979.84,0.920401
2986.34,0.92117
2992.83,0.920728
2999.33,0.919182
3005.85,0.918978
3012.35,0.920118
3018.84,0.921091
3025.34,0.921918
3031.84,0.919661
3038.34,0.918936
3044.84,0.920269
3051.34,0.921594
3057.84,0.921406
3064.34,0.920917
3070.83,0.923525
3077.35,0.921534
3083.85,0.922159
3090.35,0.922491
3096.85,0.923623
3103.34,0.922297
3109.84,0.921926
3116.34,0.922305
3122.84,0.920838
3129.33,0.920785
3135.83,0.92059
3142.35,0.922699
3148.85,0.921661
3155.35,0.921378
3161.85,0.921214
3168.35,0.922287
3174.85,0.922793
3181.35,0.921307
3187.85,0.922235
3194.35,0.921477
3200.84,0.921421
3207.35,0.921942
3213.87,0.921767
3220.37,0.922111
3226.87,0.922087
3233.37,0.922321
3239.86,0.92331
3246.36,0.922579
3252.86,0.922485
3259.36,0.921696
3265.86,0.922909
3272.36,0.923364
3278.86,0.921299
3285.37,0.921534
3291.87,0.922011
3298.37,0.922922
3304.87,0.923689
3311.36,0.922622
3317.86,0.924726
3324.36,0.922723
3330.86,0.922787
3337.36,0.923583
3343.85,0.923209
3350.35,0.921104
3356.87,0.922628
3363.37,0.923049
3369.87,0.924248
3376.36,0.925282
3382.86,0.923749
3389.36,0.923564
3395.85,0.922246
3402.35,0.922292
3408.85,0.923134
3415.35,0.923402
3421.87,0.920905
3428.36,0.921455
3434.86,0.921306
3441.36,0.921587
3447.86,0.920349
3454.35,0.920879
3460.85,0.923118
3467.35,0.922783
3473.84,0.922447
3480.34,0.923826
3486.84,0.923653
3493.36,0.923535
3499.86,0.923051
3506.36,0.92209
3512.85,0.923308
3519.35,0.921362
3525.85,0.922185
3532.35,0.922756
3538.84,0.922949
3545.34,0.922389
3551.84,0.921897
3558.34,0.923416
3564.86,0.922494
3571.36,0.923071
3577.86,0.921884
3584.36,0.921611
3590.85,0.923045
3597.35,0.922545
3603.85,0.921344
3610.35,0.923609
3616.85,0.922064
3623.35,0.922067
3629.85,0.923013
3636.37,0.922372
3642.87,0.922023
3649.36,0.921248
3655.86,0.920336
3662.36,0.921186
3668.86,0.922618
3675.36,0.9226
3681.86,0.922495
3688.35,0.92293
3694.85,0.922255
3701.37,0.922365
3707.87,0.921553
3714.37,0.923263
3720.87,0.921523
3727.37,0.924187
3733.86,0.923518
3740.36,0.922148
3746.86,0.920668
3753.36,0.921755
3759.86,0.921365
3766.35,0.922593
3772.87,0.921517
3779.37,0.921879
3785.87,0.920771
3792.37,0.923435
3798.86,0.922706
3805.36,0.923912
3811.86,0.923763
3818.36,0.922764
3824.86,0.922703
3831.35,0.924384
3837.85,0.922378
3844.37,0.924005
3850.87,0.923018
3857.37,0.923288
3863.87,0.92377
3870.37,0.923058
3876.87,0.922344
3883.37,0.924058
3889.87,0.922428
3896.37,0.922399
3902.87,0.923387
3909.37,0.922698


==> results/pubfig83-siamese-contrastive-test.csv <==
0.576731
0.635674
0.703934
0.743636
0.747475
0.766659
0.768408
0.772675
0.781765
0.784446
0.792523
0.800601
0.800913
0.804428
0.809791
0.813584
0.813888
0.818545
0.821901
0.823701
0.820613
0.823335
0.82856
0.828061
0.829958
0.83527
0.834094
0.83352
0.837527
0.83672
0.841037
0.843097
0.842616
0.846451
0.848095
0.847222
0.846837
0.851496
0.852293
0.85293
0.85165
0.852536
0.856665
0.855609
0.855357
0.85671
0.858816
0.857077
0.860711
0.860179
0.862638
0.864689
0.86564
0.865214
0.862336
0.862028
0.860213
0.865453
0.865331
0.863802
0.864987
0.865538
0.865269
0.866128
0.867759
0.864431
0.870161
0.867222
0.868975
0.869102
0.868659
0.870176
0.870901
0.870168
0.871017
0.870101
0.870569
0.870415
0.870754
0.869983
0.868813
0.871431
0.871291
0.871217
0.874989
0.87377
0.873631
0.871695
0.876881
0.876842
0.875435
0.874951
0.874895
0.876309
0.876727
0.876959
0.876831
0.876591
0.876173
0.876812
0.878897
0.878138
0.878732
0.876266
0.876889
0.878732
0.878058
0.877787
0.878017
0.878563
0.879426
0.880367
0.879685
0.875995
0.879403
0.881517
0.880887
0.883936
0.88251
0.881863
0.88017
0.881206
0.88263
0.882392
0.88457
0.880402
0.884541
0.883974
0.883458
0.883206
0.883028
0.884218
0.885761
0.885079
0.882765
0.885183
0.882595
0.882266
0.884949
0.885749
0.886301
0.886815
0.884454
0.886916
0.88732
0.888741
0.888367
0.886737
0.887275
0.887006
0.887304
0.88679
0.888051
0.886478
0.888458
0.886859
0.887201
0.889954
0.889283
0.888852
0.888474
0.890095
0.889137
0.891227
0.889785
0.889975
0.88985
0.889807
0.891251
0.889909
0.892023
0.888416
0.889246
0.88736
0.887745
0.889064
0.890243
0.890675
0.891322
0.890988
0.891359
0.892431
0.891701
0.888634
0.88965
0.890951
0.891208
0.891
0.891679
0.891416
0.891726
0.890785
0.893364
0.892546
0.892979
0.891868
0.89354
0.891366
0.892255
0.891882
0.893302
0.893434
0.895423
0.892101
0.895478
0.891089
0.892284
0.894757
0.893054
0.891829
0.893482
0.891828
0.895196
0.893268
0.893816
0.894708
0.893716
0.894081
0.892066
0.892575
0.894161
0.896114
0.892477
0.893819
0.894125
0.894734
0.895016
0.894962
0.893698
0.894307
0.895316
0.893916
0.89545
0.894749
0.894521
0.893326
0.89342
0.895759
0.897191
0.897564
0.897652
0.896967
0.895783
0.897484
0.896442
0.89626
0.894429
0.895691
0.896155
0.896474
0.893231
0.89442
0.897091
0.895784
0.894369
0.89606
0.895847
0.895348
0.89578
0.896514
0.896131
0.896652
0.896586
0.895195
0.895793
0.897217
0.896184
0.896039
0.898427
0.897975
0.898183
0.898544
0.898121
0.898152
0.898868
0.899383
0.898188
0.898284
0.894789
0.898172
0.897012
0.895589
0.89699
0.897941
0.895059
0.898602
0.89829
0.897648
0.898423
0.900544
0.898659
0.899107
0.899193
0.899274
0.89903
0.899879
0.900365
0.899499
0.898651
0.899894


==> results/pubfig83-siamese-contrastive-train.csv <==
12.158
12.195
12.228
13.052
13.161
12.692
12.665
12.661
12.686
12.649
12.549
12.549
12.591
12.542
12.463
12.468
12.49
12.429
12.467
12.353
12.424
12.338
12.377
12.347
12.346
12.338
12.348
12.308
12.323
12.327
12.321
12.262
12.332
12.217
12.308
12.333
12.262
12.253
12.257
12.218
12.236
12.317
12.22
12.256
12.256
12.231
12.231
12.324
12.265
12.21
12.221
12.219
12.217
12.212
12.232
12.224
12.266
12.21
12.214
12.217
12.224
12.207
12.217
12.216
12.216
12.211
12.215
12.218
12.213
12.206
12.216
12.219
12.205
12.219
12.213
12.216
12.206
12.215
12.217
12.219
12.216
12.216
12.219
12.219
12.208
12.22
12.215
12.213
12.209
12.221
12.217
12.216
12.21
12.216
12.221
12.218
12.212
12.215
12.218
12.217
12.215
12.218
12.213
12.218
12.209
12.215
12.224
12.216
12.21
12.22
12.214
12.216
12.207
12.216
12.225
12.216
12.207
12.221
12.214
12.218
12.215
12.216
12.216
12.219
12.21
12.212
12.217
12.217
12.206
12.219
12.215
12.214
12.206
12.217
12.215
12.213
12.209
12.215
12.217
12.215
12.215
12.217
12.215
12.219
12.205
12.217
12.208
12.214
12.211
12.213
12.217
12.215
12.204
12.217
12.215
12.202
12.207
12.218
12.22
12.217
12.217
12.218
12.219
12.222
12.208
12.217
12.221
12.218
12.209
12.218
12.217
12.208
12.215
12.22
12.219
12.205
12.217
12.218
12.221
12.208
12.225
12.217
12.217
12.211
12.216
12.215
12.214
12.21
12.217
12.217
12.215
12.209
12.218
12.219
12.217
12.209
12.217
12.221
12.219
12.208
12.227
12.218
12.221
12.206
12.217
12.216
12.219
12.21
12.216
12.217
12.214
12.208
12.215
12.214
12.206
12.208
12.215
12.216
12.215
12.208
12.223
12.218
12.221
12.208
12.216
12.217
12.213
12.211
12.215
12.214
12.217
12.207
12.219
12.217
12.214
12.209
12.215
12.218
12.217
12.207
12.223
12.219
12.216
12.208
12.216
12.213
12.217
12.207
12.215
12.215
12.217
12.21
12.219
12.216
12.214
12.204
12.216
12.218
12.215
12.208
12.223
12.215
12.219
12.207
12.216
12.216
12.215
12.212
12.214
12.215
12.208
12.218
12.216
12.203
12.207
12.213
12.217
12.214
12.206
12.216
12.223
12.217
12.206
12.212
12.215
12.216
12.207
12.214
12.213
12.215
12.206
12.216
12.214
12.214
12.204
12.217
12.214
12.214
12.202
12.213


==> results/pubfig83-siamese-contrastive.csv <==
time,auroc
12.158,0.576731
24.353,0.635674
36.581,0.703934
49.633,0.743636
62.794,0.747475
75.486,0.766659
88.151,0.768408
100.812,0.772675
113.498,0.781765
126.147,0.784446
138.696,0.792523
151.245,0.800601
163.836,0.800913
176.378,0.804428
188.841,0.809791
201.309,0.813584
213.799,0.813888
226.228,0.818545
238.695,0.821901
251.048,0.823701
263.472,0.820613
275.81,0.823335
288.187,0.82856
300.534,0.828061
312.88,0.829958
325.218,0.83527
337.566,0.834094
349.874,0.83352
362.197,0.837527
374.524,0.83672
386.845,0.841037
399.107,0.843097
411.439,0.842616
423.656,0.846451
435.964,0.848095
448.297,0.847222
460.559,0.846837
472.812,0.851496
485.069,0.852293
497.287,0.85293
509.523,0.85165
521.84,0.852536
534.06,0.856665
546.316,0.855609
558.572,0.855357
570.803,0.85671
583.034,0.858816
595.358,0.857077
607.623,0.860711
619.833,0.860179
632.054,0.862638
644.273,0.864689
656.49,0.86564
668.702,0.865214
680.934,0.862336
693.158,0.862028
705.424,0.860213
717.634,0.865453
729.848,0.865331
742.065,0.863802
754.289,0.864987
766.496,0.865538
778.713,0.865269
790.929,0.866128
803.145,0.867759
815.356,0.864431
827.571,0.870161
839.789,0.867222
852.002,0.868975
864.208,0.869102
876.424,0.868659
888.643,0.870176
900.848,0.870901
913.067,0.870168
925.28,0.871017
937.496,0.870101
949.702,0.870569
961.917,0.870415
974.134,0.870754
986.353,0.869983
998.569,0.868813
1010.79,0.871431
1023,0.871291
1035.22,0.871217
1047.43,0.874989
1059.65,0.87377
1071.87,0.873631
1084.08,0.871695
1096.29,0.876881
1108.51,0.876842
1120.73,0.875435
1132.94,0.874951
1145.15,0.874895
1157.37,0.876309
1169.59,0.876727
1181.81,0.876959
1194.02,0.876831
1206.23,0.876591
1218.45,0.876173
1230.67,0.876812
1242.88,0.878897
1255.1,0.878138
1267.32,0.878732
1279.53,0.876266
1291.74,0.876889
1303.96,0.878732
1316.18,0.878058
1328.4,0.877787
1340.61,0.878017
1352.83,0.878563
1365.04,0.879426
1377.26,0.880367
1389.46,0.879685
1401.68,0.875995
1413.91,0.879403
1426.12,0.881517
1438.33,0.880887
1450.55,0.883936
1462.76,0.88251
1474.98,0.881863
1487.2,0.88017
1499.41,0.881206
1511.63,0.88263
1523.85,0.882392
1536.06,0.88457
1548.27,0.880402
1560.49,0.884541
1572.7,0.883974
1584.91,0.883458
1597.13,0.883206
1609.34,0.883028
1621.56,0.884218
1633.76,0.885761
1645.98,0.885079
1658.19,0.882765
1670.41,0.885183
1682.62,0.882595
1694.83,0.882266
1707.05,0.884949
1719.26,0.885749
1731.48,0.886301
1743.7,0.886815
1755.91,0.884454
1768.13,0.886916
1780.33,0.88732
1792.55,0.888741
1804.76,0.888367
1816.97,0.886737
1829.18,0.887275
1841.4,0.887006
1853.62,0.887304
1865.83,0.88679
1878.03,0.888051
1890.25,0.886478
1902.47,0.888458
1914.67,0.886859
1926.88,0.887201
1939.09,0.889954
1951.31,0.889283
1963.53,0.888852
1975.75,0.888474
1987.97,0.890095
2000.18,0.889137
2012.41,0.891227
2024.61,0.889785
2036.83,0.889975
2049.05,0.88985
2061.27,0.889807
2073.48,0.891251
2085.7,0.889909
2097.91,0.892023
2110.12,0.888416
2122.34,0.889246
2134.56,0.88736
2146.78,0.887745
2158.98,0.889064
2171.2,0.890243
2183.42,0.890675
2195.64,0.891322
2207.85,0.890988
2220.07,0.891359
2232.29,0.892431
2244.5,0.891701
2256.72,0.888634
2268.93,0.88965
2281.15,0.890951
2293.36,0.891208
2305.57,0.891
2317.79,0.891679
2330,0.891416
2342.22,0.891726
2354.43,0.890785
2366.65,0.893364
2378.87,0.892546
2391.08,0.892979
2403.29,0.891868
2415.51,0.89354
2427.73,0.891366
2439.95,0.892255
2452.16,0.891882
2464.38,0.893302
2476.6,0.893434
2488.82,0.895423
2501.03,0.892101
2513.25,0.895478
2525.46,0.891089
2537.68,0.892284
2549.89,0.894757
2562.11,0.893054
2574.32,0.891829
2586.54,0.893482
2598.75,0.891828
2610.96,0.895196
2623.17,0.893268
2635.38,0.893816
2647.59,0.894708
2659.8,0.893716
2672.02,0.894081
2684.23,0.892066
2696.44,0.892575
2708.67,0.894161
2720.88,0.896114
2733.1,0.892477
2745.31,0.893819
2757.53,0.894125
2769.75,0.894734
2781.96,0.895016
2794.17,0.894962
2806.38,0.893698
2818.6,0.894307
2830.82,0.895316
2843.02,0.893916
2855.24,0.89545
2867.46,0.894749
2879.67,0.894521
2891.88,0.893326
2904.1,0.89342
2916.31,0.895759
2928.53,0.897191
2940.74,0.897564
2952.96,0.897652
2965.18,0.896967
2977.4,0.895783
2989.6,0.897484
3001.82,0.896442
3014.03,0.89626
3026.25,0.894429
3038.46,0.895691
3050.67,0.896155
3062.89,0.896474
3075.1,0.893231
3087.31,0.89442
3099.53,0.897091
3111.75,0.895784
3123.96,0.894369
3136.17,0.89606
3148.38,0.895847
3160.6,0.895348
3172.82,0.89578
3185.02,0.896514
3197.25,0.896131
3209.46,0.896652
3221.68,0.896586
3233.89,0.895195
3246.1,0.895793
3258.32,0.897217
3270.54,0.896184
3282.75,0.896039
3294.96,0.898427
3307.18,0.897975
3319.38,0.898183
3331.6,0.898544
3343.82,0.898121
3356.02,0.898152
3368.23,0.898868
3380.44,0.899383
3392.66,0.898188
3404.87,0.898284
3417.08,0.894789
3429.29,0.898172
3441.52,0.897012
3453.73,0.895589
3465.94,0.89699
3478.15,0.897941
3490.37,0.895059
3502.58,0.898602
3514.79,0.89829
3527,0.897648
3539.22,0.898423
3551.43,0.900544
3563.64,0.898659
3575.85,0.899107
3588.07,0.899193
3600.28,0.899274
3612.49,0.89903
3624.7,0.899879
3636.92,0.900365
3649.13,0.899499
3661.33,0.898651
3673.55,0.899894

